PathoJev: Efficient Pathology Decisions from Shared Visual Context

Pathology workflows require multiple visual judgments about the same slide, from identifying tumor type to assessing grade and invasion. Generating and parsing a separate textual response for each structured question adds latency between visual evidence and usable decisions. Building on the System One paradigm, we introduce PathoJev, a pathology model that directly predicts answer probabilities for whole-slide and region-level assessment. PathoJev encodes each slide once and evaluates independent question suffixes in batches over the shared visual context. Reusing the hybrid backbone's recurrent states further limits the computation that grows with slide-context length for each additional question. Across three whole-slide benchmarks, the 9B and 27B models achieve mean accuracies of 77.2% and 78.1%, exceeding SlideChat by 5.4 and 6.3 percentage points. Both scales also maintain competitive accuracy on five ROI benchmarks. On WSI-Bench, the 9B model runs 9.1x faster than SlideChat. Shared context accelerates eight-question workloads by 6.9x and 5.9x over separate prefix encoding, rising to 11.2x and 8.9x for 64 questions. These results provide a reusable probabilistic interface for combining multiple visual judgments in whole-slide and local tissue assessment. Code: https://github.com/ChyaZhang/PathoJev.

==> analysis_data/context_summary.json <==
{
  "source": "Author-supplied writing-plan.md, updated 2026-10-28, section 4.4",
  "provenance": "Reported aggregates; new per-run raw logs were not supplied locally. Legacy layer_cost JSONL files are not the source for these values.",
  "protocol": {
    "slide_tokens": [
      256,
      1024,
      4096
    ],
    "marginal_rows": [
      1,
      16
    ],
    "layer_timing_rows": 16,
    "prefix_KV_copies": 1,
    "attention_implementation": "Same shared-prefix attention implementation in all systems"
  },
  "models": [
    {
      "model": "PathoJev-9B",
      "marginal_ms": [
        1.46,
        1.61,
        2.48
      ],
      "marginal_MB": [
        12.1,
        12.1,
        37.4
      ],
      "recurrent_ms": [
        58.1,
        58.2,
        58.3
      ],
      "softmax_ms": [
        19.0,
        20.9,
        33.8
      ]
    },
    {
      "model": "PathoJev-27B",
      "marginal_ms": [
        7.58,
        8.21,
        10.67
      ],
      "marginal_MB": [
        17.7,
        17.5,
        55.7
      ],
      "recurrent_ms": [
        174.5,
        174.3,
        173.9
      ],
      "softmax_ms": [
        55.4,
        61.3,
        99.9
      ]
    },
    {
      "model": "Qwen3-8B",
      "marginal_ms": [
        2.4,
        3.83,
        9.72
      ],
      "marginal_MB": [
        7.4,
        19.6,
        68.8
      ],
      "softmax_ms": [
        59.5,
        80.8,
        173.6
      ]
    }
  ]
}


==> analysis_data/efficiency/eff_slidebench_tcga_curve.jsonl <==
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "shared", "N": 1, "sec": 0.12321639060974121, "per_q": 0.12321639060974121, "peak_gb": 38.365623808, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "shared", "N": 2, "sec": 0.16309213638305664, "per_q": 0.08154606819152832, "peak_gb": 38.36562432, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "shared", "N": 4, "sec": 0.12409520149230957, "per_q": 0.031023800373077393, "peak_gb": 38.365624832, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "shared", "N": 8, "sec": 0.13268566131591797, "per_q": 0.016585707664489746, "peak_gb": 38.373564928, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "shared", "N": 16, "sec": 0.16845440864562988, "per_q": 0.010528400540351868, "peak_gb": 38.499167232, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "shared", "N": 32, "sec": 0.2716958522796631, "per_q": 0.008490495383739471, "peak_gb": 38.748798976, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "shared", "N": 64, "sec": 0.5034580230712891, "per_q": 0.007866531610488892, "peak_gb": 39.24911104, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "noshare", "N": 1, "sec": 0.12059187889099121, "per_q": 0.12059187889099121, "peak_gb": 38.365656576, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "noshare", "N": 2, "sec": 0.24198269844055176, "per_q": 0.12099134922027588, "peak_gb": 38.365624832, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "noshare", "N": 4, "sec": 0.48437047004699707, "per_q": 0.12109261751174927, "peak_gb": 38.365626368, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "noshare", "N": 8, "sec": 0.9659149646759033, "per_q": 0.12073937058448792, "peak_gb": 38.36562944, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "noshare", "N": 16, "sec": 1.9331727027893066, "per_q": 0.12082329392433167, "peak_gb": 38.365635584, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "noshare", "N": 32, "sec": 3.872076988220215, "per_q": 0.12100240588188171, "peak_gb": 38.365647872, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "noshare", "N": 64, "sec": 7.751383304595947, "per_q": 0.12111536413431168, "peak_gb": 38.365672448, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "gen_cache", "N": 1, "sec": 0.1599409580230713, "per_q": 0.1599409580230713, "peak_gb": 38.36994304, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "gen_cache", "N": 2, "sec": 0.25741004943847656, "per_q": 0.12870502471923828, "peak_gb": 38.419769344, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "gen_cache", "N": 4, "sec": 0.4524564743041992, "per_q": 0.1131141185760498, "peak_gb": 38.421848064, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "gen_cache", "N": 8, "sec": 0.8419387340545654, "per_q": 0.10524234175682068, "peak_gb": 38.422544384, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "gen_cache", "N": 16, "sec": 1.623152732849121, "per_q": 0.10144704580307007, "peak_gb": 38.422544384, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "gen_cache", "N": 32, "sec": 3.2046704292297363, "per_q": 0.10014595091342926, "peak_gb": 38.423697408, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "gen_cache", "N": 64, "sec": 6.349821090698242, "per_q": 0.09921595454216003, "peak_gb": 38.424963072, "prefix_tokens": 638}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "shared", "N": 1, "sec": 0.1147162914276123, "per_q": 0.1147162914276123, "peak_gb": 38.323637248, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "shared", "N": 2, "sec": 0.11630511283874512, "per_q": 0.05815255641937256, "peak_gb": 38.32363776, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "shared", "N": 4, "sec": 0.11569595336914062, "per_q": 0.028923988342285156, "peak_gb": 38.323638272, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "shared", "N": 8, "sec": 0.12520790100097656, "per_q": 0.01565098762512207, "peak_gb": 38.362164736, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "shared", "N": 16, "sec": 0.1620159149169922, "per_q": 0.010125994682312012, "peak_gb": 38.488904192, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "shared", "N": 32, "sec": 0.26746416091918945, "per_q": 0.00835825502872467, "peak_gb": 38.745201664, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "shared", "N": 64, "sec": 0.5052516460418701, "per_q": 0.00789455696940422, "peak_gb": 39.257796096, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "noshare", "N": 1, "sec": 0.11524581909179688, "per_q": 0.11524581909179688, "peak_gb": 38.323670016, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "noshare", "N": 2, "sec": 0.22942757606506348, "per_q": 0.11471378803253174, "peak_gb": 38.323638272, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "noshare", "N": 4, "sec": 0.4576878547668457, "per_q": 0.11442196369171143, "peak_gb": 38.323639808, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "noshare", "N": 8, "sec": 0.9150419235229492, "per_q": 0.11438024044036865, "peak_gb": 38.32364288, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "noshare", "N": 16, "sec": 1.8344109058380127, "per_q": 0.1146506816148758, "peak_gb": 38.323649024, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "noshare", "N": 32, "sec": 3.6671173572540283, "per_q": 0.11459741741418839, "peak_gb": 38.323661312, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "noshare", "N": 64, "sec": 7.371776580810547, "per_q": 0.1151840090751648, "peak_gb": 38.323685888, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "gen_cache", "N": 1, "sec": 0.15796542167663574, "per_q": 0.15796542167663574, "peak_gb": 38.331380224, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "gen_cache", "N": 2, "sec": 0.256223201751709, "per_q": 0.1281116008758545, "peak_gb": 38.396356608, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "gen_cache", "N": 4, "sec": 0.4533090591430664, "per_q": 0.1133272647857666, "peak_gb": 38.402803712, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "gen_cache", "N": 8, "sec": 0.849219560623169, "per_q": 0.10615244507789612, "peak_gb": 38.402803712, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "gen_cache", "N": 16, "sec": 1.6276695728302002, "per_q": 0.10172934830188751, "peak_gb": 38.403111424, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "gen_cache", "N": 32, "sec": 3.1918976306915283, "per_q": 0.09974680095911026, "peak_gb": 38.403111424, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "gen_cache", "N": 64, "sec": 6.288199424743652, "per_q": 0.09825311601161957, "peak_gb": 38.403111424, "prefix_tokens": 493}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "shared", "N": 1, "sec": 0.11895990371704102, "per_q": 0.11895990371704102, "peak_gb": 38.353135104, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "shared", "N": 2, "sec": 0.12001466751098633, "per_q": 0.060007333755493164, "peak_gb": 38.353135616, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "shared", "N": 4, "sec": 0.12075161933898926, "per_q": 0.030187904834747314, "peak_gb": 38.353136128, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "shared", "N": 8, "sec": 0.13162517547607422, "per_q": 0.016453146934509277, "peak_gb": 38.385510912, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "shared", "N": 16, "sec": 0.17856693267822266, "per_q": 0.011160433292388916, "peak_gb": 38.522273792, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "shared", "N": 32, "sec": 0.2902846336364746, "per_q": 0.009071394801139832, "peak_gb": 38.792982016, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "shared", "N": 64, "sec": 0.5479159355163574, "per_q": 0.008561186492443085, "peak_gb": 39.33901824, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "noshare", "N": 1, "sec": 0.11940717697143555, "per_q": 0.11940717697143555, "peak_gb": 38.353167872, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "noshare", "N": 2, "sec": 0.24062609672546387, "per_q": 0.12031304836273193, "peak_gb": 38.353136128, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "noshare", "N": 4, "sec": 0.47626829147338867, "per_q": 0.11906707286834717, "peak_gb": 38.353137664, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "noshare", "N": 8, "sec": 0.9553155899047852, "per_q": 0.11941444873809814, "peak_gb": 38.353140736, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "noshare", "N": 16, "sec": 1.9098069667816162, "per_q": 0.11936293542385101, "peak_gb": 38.35314688, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "noshare", "N": 32, "sec": 3.8141050338745117, "per_q": 0.11919078230857849, "peak_gb": 38.353159168, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "noshare", "N": 64, "sec": 7.643706560134888, "per_q": 0.11943291500210762, "peak_gb": 38.353183744, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "gen_cache", "N": 1, "sec": 0.1587083339691162, "per_q": 0.1587083339691162, "peak_gb": 38.358043136, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "gen_cache", "N": 2, "sec": 0.25827527046203613, "per_q": 0.12913763523101807, "peak_gb": 38.416221696, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "gen_cache", "N": 4, "sec": 0.4573976993560791, "per_q": 0.11434942483901978, "peak_gb": 38.416995328, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "gen_cache", "N": 8, "sec": 0.8551161289215088, "per_q": 0.1068895161151886, "peak_gb": 38.418852864, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "gen_cache", "N": 16, "sec": 1.6202964782714844, "per_q": 0.10126852989196777, "peak_gb": 38.419620864, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "gen_cache", "N": 32, "sec": 3.1680285930633545, "per_q": 0.09900089353322983, "peak_gb": 38.42006528, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "gen_cache", "N": 64, "sec": 6.292783260345459, "per_q": 0.0983247384428978, "peak_gb": 38.420755456, "prefix_tokens": 569}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "shared", "N": 1, "sec": 0.13041210174560547, "per_q": 0.13041210174560547, "peak_gb": 38.403180032, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "shared", "N": 2, "sec": 0.13153982162475586, "per_q": 0.06576991081237793, "peak_gb": 38.403180544, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "shared", "N": 4, "sec": 0.13151884078979492, "per_q": 0.03287971019744873, "peak_gb": 38.403181056, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "shared", "N": 8, "sec": 0.14432716369628906, "per_q": 0.018040895462036133, "peak_gb": 38.40318208, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "shared", "N": 16, "sec": 0.19357872009277344, "per_q": 0.01209867000579834, "peak_gb": 38.534325248, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "shared", "N": 32, "sec": 0.30998921394348145, "per_q": 0.009687162935733795, "peak_gb": 38.813533696, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "shared", "N": 64, "sec": 0.5799577236175537, "per_q": 0.009061839431524277, "peak_gb": 39.369853952, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "noshare", "N": 1, "sec": 0.1317594051361084, "per_q": 0.1317594051361084, "peak_gb": 38.4032128, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "noshare", "N": 2, "sec": 0.2628519535064697, "per_q": 0.13142597675323486, "peak_gb": 38.403181056, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "noshare", "N": 4, "sec": 0.530940055847168, "per_q": 0.132735013961792, "peak_gb": 38.403182592, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "noshare", "N": 8, "sec": 1.0429322719573975, "per_q": 0.13036653399467468, "peak_gb": 38.403185664, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "noshare", "N": 16, "sec": 2.0890650749206543, "per_q": 0.1305665671825409, "peak_gb": 38.403191808, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "noshare", "N": 32, "sec": 4.1720130443573, "per_q": 0.13037540763616562, "peak_gb": 38.403204096, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "noshare", "N": 64, "sec": 8.362985610961914, "per_q": 0.1306716501712799, "peak_gb": 38.403228672, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "gen_cache", "N": 1, "sec": 0.1694190502166748, "per_q": 0.1694190502166748, "peak_gb": 38.409911296, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "gen_cache", "N": 2, "sec": 0.2680392265319824, "per_q": 0.1340196132659912, "peak_gb": 38.443436544, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "gen_cache", "N": 4, "sec": 0.46391940116882324, "per_q": 0.11597985029220581, "peak_gb": 38.444791296, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "gen_cache", "N": 8, "sec": 0.854762077331543, "per_q": 0.10684525966644287, "peak_gb": 38.445547008, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "gen_cache", "N": 16, "sec": 1.6330649852752686, "per_q": 0.10206656157970428, "peak_gb": 38.445547008, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "gen_cache", "N": 32, "sec": 3.1911227703094482, "per_q": 0.09972258657217026, "peak_gb": 38.448133632, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "gen_cache", "N": 64, "sec": 6.343743085861206, "per_q": 0.09912098571658134, "peak_gb": 38.448133632, "prefix_tokens": 805}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "shared", "N": 1, "sec": 0.11476755142211914, "per_q": 0.11476755142211914, "peak_gb": 38.319851008, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "shared", "N": 2, "sec": 0.11603999137878418, "per_q": 0.05801999568939209, "peak_gb": 38.31985152, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "shared", "N": 4, "sec": 0.11615967750549316, "per_q": 0.02903991937637329, "peak_gb": 38.319852032, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "shared", "N": 8, "sec": 0.1283092498779297, "per_q": 0.01603865623474121, "peak_gb": 38.363022336, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "shared", "N": 16, "sec": 0.16460609436035156, "per_q": 0.010287880897521973, "peak_gb": 38.49254656, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "shared", "N": 32, "sec": 0.2781486511230469, "per_q": 0.008692145347595215, "peak_gb": 38.752937984, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "shared", "N": 64, "sec": 0.5143659114837646, "per_q": 0.008036967366933823, "peak_gb": 39.273720832, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "noshare", "N": 1, "sec": 0.11691474914550781, "per_q": 0.11691474914550781, "peak_gb": 38.319883776, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "noshare", "N": 2, "sec": 0.2309424877166748, "per_q": 0.1154712438583374, "peak_gb": 38.319852032, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "noshare", "N": 4, "sec": 0.4610474109649658, "per_q": 0.11526185274124146, "peak_gb": 38.319853568, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "noshare", "N": 8, "sec": 0.9411368370056152, "per_q": 0.1176421046257019, "peak_gb": 38.31985664, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "noshare", "N": 16, "sec": 1.862133264541626, "per_q": 0.11638332903385162, "peak_gb": 38.319862784, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "noshare", "N": 32, "sec": 3.709933042526245, "per_q": 0.11593540757894516, "peak_gb": 38.319875072, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "noshare", "N": 64, "sec": 7.335017442703247, "per_q": 0.11460964754223824, "peak_gb": 38.319899648, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "gen_cache", "N": 1, "sec": 0.15343475341796875, "per_q": 0.15343475341796875, "peak_gb": 38.326342144, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "gen_cache", "N": 2, "sec": 0.2522566318511963, "per_q": 0.12612831592559814, "peak_gb": 38.398177792, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "gen_cache", "N": 4, "sec": 0.4472036361694336, "per_q": 0.1118009090423584, "peak_gb": 38.400254464, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "gen_cache", "N": 8, "sec": 0.8625423908233643, "per_q": 0.10781779885292053, "peak_gb": 38.400254464, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "gen_cache", "N": 16, "sec": 1.6176841259002686, "per_q": 0.10110525786876678, "peak_gb": 38.400254464, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "gen_cache", "N": 32, "sec": 3.211552143096924, "per_q": 0.10036100447177887, "peak_gb": 38.400254464, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "gen_cache", "N": 64, "sec": 6.295980930328369, "per_q": 0.09837470203638077, "peak_gb": 38.400254464, "prefix_tokens": 460}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "shared", "N": 1, "sec": 0.1195380687713623, "per_q": 0.1195380687713623, "peak_gb": 38.356568064, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "shared", "N": 2, "sec": 0.12015724182128906, "per_q": 0.06007862091064453, "peak_gb": 38.356568576, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "shared", "N": 4, "sec": 0.12057805061340332, "per_q": 0.03014451265335083, "peak_gb": 38.356569088, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "shared", "N": 8, "sec": 0.13039112091064453, "per_q": 0.016298890113830566, "peak_gb": 38.375458304, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "shared", "N": 16, "sec": 0.16689133644104004, "per_q": 0.010430708527565002, "peak_gb": 38.50021632, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "shared", "N": 32, "sec": 0.2689642906188965, "per_q": 0.008405134081840515, "peak_gb": 38.75156736, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "shared", "N": 64, "sec": 0.4999854564666748, "per_q": 0.007812272757291794, "peak_gb": 39.256980992, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "noshare", "N": 1, "sec": 0.1194920539855957, "per_q": 0.1194920539855957, "peak_gb": 38.356600832, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "noshare", "N": 2, "sec": 0.2404463291168213, "per_q": 0.12022316455841064, "peak_gb": 38.356569088, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "noshare", "N": 4, "sec": 0.5292563438415527, "per_q": 0.13231408596038818, "peak_gb": 38.356570624, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "noshare", "N": 8, "sec": 0.9535210132598877, "per_q": 0.11919012665748596, "peak_gb": 38.356573696, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "noshare", "N": 16, "sec": 1.9107437133789062, "per_q": 0.11942148208618164, "peak_gb": 38.35657984, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "noshare", "N": 32, "sec": 3.8255746364593506, "per_q": 0.1195492073893547, "peak_gb": 38.356592128, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "noshare", "N": 64, "sec": 7.653381586074829, "per_q": 0.1195840872824192, "peak_gb": 38.356616704, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "gen_cache", "N": 1, "sec": 0.15723085403442383, "per_q": 0.15723085403442383, "peak_gb": 38.361475072, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "gen_cache", "N": 2, "sec": 0.2544538974761963, "per_q": 0.12722694873809814, "peak_gb": 38.415084544, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "gen_cache", "N": 4, "sec": 0.44954800605773926, "per_q": 0.11238700151443481, "peak_gb": 38.417109504, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "gen_cache", "N": 8, "sec": 0.8391671180725098, "per_q": 0.10489588975906372, "peak_gb": 38.418781184, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "gen_cache", "N": 16, "sec": 1.6393461227416992, "per_q": 0.1024591326713562, "peak_gb": 38.419477504, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "gen_cache", "N": 32, "sec": 3.200737953186035, "per_q": 0.1000230610370636, "peak_gb": 38.421908992, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "gen_cache", "N": 64, "sec": 6.309319257736206, "per_q": 0.09858311340212822, "peak_gb": 38.421908992, "prefix_tokens": 592}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "shared", "N": 1, "sec": 0.11428523063659668, "per_q": 0.11428523063659668, "peak_gb": 38.3170048, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "shared", "N": 2, "sec": 0.11636781692504883, "per_q": 0.058183908462524414, "peak_gb": 38.317005312, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "shared", "N": 4, "sec": 0.11540341377258301, "per_q": 0.028850853443145752, "peak_gb": 38.317005824, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "shared", "N": 8, "sec": 0.1252574920654297, "per_q": 0.01565718650817871, "peak_gb": 38.36396288, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "shared", "N": 16, "sec": 0.16387391090393066, "per_q": 0.010242119431495667, "peak_gb": 38.495681536, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "shared", "N": 32, "sec": 0.2789905071258545, "per_q": 0.008718453347682953, "peak_gb": 38.760167424, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "shared", "N": 64, "sec": 0.5243251323699951, "per_q": 0.008192580193281174, "peak_gb": 39.289138688, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "noshare", "N": 1, "sec": 0.11426830291748047, "per_q": 0.11426830291748047, "peak_gb": 38.317037568, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "noshare", "N": 2, "sec": 0.22780156135559082, "per_q": 0.11390078067779541, "peak_gb": 38.317005824, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "noshare", "N": 4, "sec": 0.45493245124816895, "per_q": 0.11373311281204224, "peak_gb": 38.31700736, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "noshare", "N": 8, "sec": 0.9185791015625, "per_q": 0.1148223876953125, "peak_gb": 38.317010432, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "noshare", "N": 16, "sec": 1.830751657485962, "per_q": 0.11442197859287262, "peak_gb": 38.317016576, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "noshare", "N": 32, "sec": 3.642695665359497, "per_q": 0.11383423954248428, "peak_gb": 38.317028864, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "noshare", "N": 64, "sec": 7.321255922317505, "per_q": 0.11439462378621101, "peak_gb": 38.31705344, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "gen_cache", "N": 1, "sec": 0.15442585945129395, "per_q": 0.15442585945129395, "peak_gb": 38.326260224, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "gen_cache", "N": 2, "sec": 0.252483606338501, "per_q": 0.1262418031692505, "peak_gb": 38.394141184, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "gen_cache", "N": 4, "sec": 0.4571852684020996, "per_q": 0.1142963171005249, "peak_gb": 38.399994368, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "gen_cache", "N": 8, "sec": 0.8562321662902832, "per_q": 0.1070290207862854, "peak_gb": 38.399994368, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "gen_cache", "N": 16, "sec": 1.6338684558868408, "per_q": 0.10211677849292755, "peak_gb": 38.399994368, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "gen_cache", "N": 32, "sec": 3.2600505352020264, "per_q": 0.10187657922506332, "peak_gb": 38.399994368, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "gen_cache", "N": 64, "sec": 6.367578744888306, "per_q": 0.09949341788887978, "peak_gb": 38.399994368, "prefix_tokens": 449}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "shared", "N": 1, "sec": 0.11354207992553711, "per_q": 0.11354207992553711, "peak_gb": 38.308670976, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "shared", "N": 2, "sec": 0.11622738838195801, "per_q": 0.058113694190979004, "peak_gb": 38.308671488, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "shared", "N": 4, "sec": 0.11777877807617188, "per_q": 0.02944469451904297, "peak_gb": 38.308672, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "shared", "N": 8, "sec": 0.12723731994628906, "per_q": 0.015904664993286133, "peak_gb": 38.367710208, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "shared", "N": 16, "sec": 0.17405343055725098, "per_q": 0.010878339409828186, "peak_gb": 38.498723328, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "shared", "N": 32, "sec": 0.2881655693054199, "per_q": 0.009005174040794373, "peak_gb": 38.766516736, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "shared", "N": 64, "sec": 0.5350484848022461, "per_q": 0.008360132575035095, "peak_gb": 39.303676416, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "noshare", "N": 1, "sec": 0.11570978164672852, "per_q": 0.11570978164672852, "peak_gb": 38.308703744, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "noshare", "N": 2, "sec": 0.23109889030456543, "per_q": 0.11554944515228271, "peak_gb": 38.308672, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "noshare", "N": 4, "sec": 0.46495842933654785, "per_q": 0.11623960733413696, "peak_gb": 38.308673536, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "noshare", "N": 8, "sec": 0.9284687042236328, "per_q": 0.1160585880279541, "peak_gb": 38.308676608, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "noshare", "N": 16, "sec": 1.8567841053009033, "per_q": 0.11604900658130646, "peak_gb": 38.308682752, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "noshare", "N": 32, "sec": 3.709660768508911, "per_q": 0.11592689901590347, "peak_gb": 38.30869504, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "noshare", "N": 64, "sec": 7.336656808853149, "per_q": 0.11463526263833046, "peak_gb": 38.308719616, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "gen_cache", "N": 1, "sec": 0.1524796485900879, "per_q": 0.1524796485900879, "peak_gb": 38.319219712, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "gen_cache", "N": 2, "sec": 0.25065112113952637, "per_q": 0.12532556056976318, "peak_gb": 38.390744064, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "gen_cache", "N": 4, "sec": 0.4432988166809082, "per_q": 0.11082470417022705, "peak_gb": 38.390744064, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "gen_cache", "N": 8, "sec": 0.8377251625061035, "per_q": 0.10471564531326294, "peak_gb": 38.390744064, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "gen_cache", "N": 16, "sec": 1.6190204620361328, "per_q": 0.1011887788772583, "peak_gb": 38.390744064, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "gen_cache", "N": 32, "sec": 3.1696317195892334, "per_q": 0.09905099123716354, "peak_gb": 38.390744064, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "gen_cache", "N": 64, "sec": 6.319188833236694, "per_q": 0.09873732551932335, "peak_gb": 38.390744064, "prefix_tokens": 425}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "shared", "N": 1, "sec": 0.11663961410522461, "per_q": 0.11663961410522461, "peak_gb": 38.309101056, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "shared", "N": 2, "sec": 0.11469626426696777, "per_q": 0.05734813213348389, "peak_gb": 38.309101568, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "shared", "N": 4, "sec": 0.11509132385253906, "per_q": 0.028772830963134766, "peak_gb": 38.30910208, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "shared", "N": 8, "sec": 0.1293482780456543, "per_q": 0.016168534755706787, "peak_gb": 38.374762496, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "shared", "N": 16, "sec": 0.1918187141418457, "per_q": 0.011988669633865356, "peak_gb": 38.517232128, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "shared", "N": 32, "sec": 0.3014087677001953, "per_q": 0.009419023990631104, "peak_gb": 38.804235776, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "shared", "N": 64, "sec": 0.5843183994293213, "per_q": 0.009129974991083145, "peak_gb": 39.377457152, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "noshare", "N": 1, "sec": 0.11375832557678223, "per_q": 0.11375832557678223, "peak_gb": 38.309133824, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "noshare", "N": 2, "sec": 0.22738003730773926, "per_q": 0.11369001865386963, "peak_gb": 38.30910208, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "noshare", "N": 4, "sec": 0.45416259765625, "per_q": 0.1135406494140625, "peak_gb": 38.309103616, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "noshare", "N": 8, "sec": 0.9170258045196533, "per_q": 0.11462822556495667, "peak_gb": 38.309106688, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "noshare", "N": 16, "sec": 1.820626974105835, "per_q": 0.11378918588161469, "peak_gb": 38.309112832, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "noshare", "N": 32, "sec": 3.6585052013397217, "per_q": 0.1143282875418663, "peak_gb": 38.30912512, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "noshare", "N": 64, "sec": 7.307169675827026, "per_q": 0.11417452618479729, "peak_gb": 38.309149696, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "gen_cache", "N": 1, "sec": 0.15274810791015625, "per_q": 0.15274810791015625, "peak_gb": 38.327136256, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "gen_cache", "N": 2, "sec": 0.25022292137145996, "per_q": 0.12511146068572998, "peak_gb": 38.39748096, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "gen_cache", "N": 4, "sec": 0.4441826343536377, "per_q": 0.11104565858840942, "peak_gb": 38.399913984, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "gen_cache", "N": 8, "sec": 0.8349676132202148, "per_q": 0.10437095165252686, "peak_gb": 38.399913984, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "gen_cache", "N": 16, "sec": 1.6147561073303223, "per_q": 0.10092225670814514, "peak_gb": 38.399913984, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "gen_cache", "N": 32, "sec": 3.1725003719329834, "per_q": 0.09914063662290573, "peak_gb": 38.399913984, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "gen_cache", "N": 64, "sec": 6.293445825576782, "per_q": 0.09833509102463722, "peak_gb": 38.399913984, "prefix_tokens": 427}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "shared", "N": 1, "sec": 0.11354541778564453, "per_q": 0.11354541778564453, "peak_gb": 38.244546048, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "shared", "N": 2, "sec": 0.11436128616333008, "per_q": 0.05718064308166504, "peak_gb": 38.250873856, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "shared", "N": 4, "sec": 0.11504244804382324, "per_q": 0.02876061201095581, "peak_gb": 38.281160192, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "shared", "N": 8, "sec": 0.12398743629455566, "per_q": 0.015498429536819458, "peak_gb": 38.342633984, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "shared", "N": 16, "sec": 0.16073036193847656, "per_q": 0.010045647621154785, "peak_gb": 38.468498432, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "shared", "N": 32, "sec": 0.25821733474731445, "per_q": 0.008069291710853577, "peak_gb": 38.7170816, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "shared", "N": 64, "sec": 0.483443021774292, "per_q": 0.007553797215223312, "peak_gb": 39.216377856, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "noshare", "N": 1, "sec": 0.11318469047546387, "per_q": 0.11318469047546387, "peak_gb": 38.244578816, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "noshare", "N": 2, "sec": 0.22663307189941406, "per_q": 0.11331653594970703, "peak_gb": 38.244547072, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "noshare", "N": 4, "sec": 0.45268750190734863, "per_q": 0.11317187547683716, "peak_gb": 38.244548608, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "noshare", "N": 8, "sec": 0.9185101985931396, "per_q": 0.11481377482414246, "peak_gb": 38.24455168, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "noshare", "N": 16, "sec": 1.8137848377227783, "per_q": 0.11336155235767365, "peak_gb": 38.244557824, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "noshare", "N": 32, "sec": 3.6374871730804443, "per_q": 0.11367147415876389, "peak_gb": 38.244570112, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "noshare", "N": 64, "sec": 7.306058645248413, "per_q": 0.11415716633200645, "peak_gb": 38.244594688, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "gen_cache", "N": 1, "sec": 0.15332365036010742, "per_q": 0.15332365036010742, "peak_gb": 38.292110848, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "gen_cache", "N": 2, "sec": 0.2527022361755371, "per_q": 0.12635111808776855, "peak_gb": 38.35025152, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "gen_cache", "N": 4, "sec": 0.45180177688598633, "per_q": 0.11295044422149658, "peak_gb": 38.351707648, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "gen_cache", "N": 8, "sec": 0.8453121185302734, "per_q": 0.10566401481628418, "peak_gb": 38.351707648, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "gen_cache", "N": 16, "sec": 1.6317338943481445, "per_q": 0.10198336839675903, "peak_gb": 38.351707648, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "gen_cache", "N": 32, "sec": 3.1913204193115234, "per_q": 0.09972876310348511, "peak_gb": 38.351707648, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "gen_cache", "N": 64, "sec": 6.319263935089111, "per_q": 0.09873849898576736, "peak_gb": 38.351707648, "prefix_tokens": 135}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "shared", "N": 1, "sec": 0.1207573413848877, "per_q": 0.1207573413848877, "peak_gb": 38.365116928, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "shared", "N": 2, "sec": 0.12144637107849121, "per_q": 0.060723185539245605, "peak_gb": 38.36511744, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "shared", "N": 4, "sec": 0.12155580520629883, "per_q": 0.030388951301574707, "peak_gb": 38.365117952, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "shared", "N": 8, "sec": 0.14362502098083496, "per_q": 0.01795312762260437, "peak_gb": 38.418801664, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "shared", "N": 16, "sec": 0.20979690551757812, "per_q": 0.013112306594848633, "peak_gb": 38.588900864, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "shared", "N": 32, "sec": 0.3640456199645996, "per_q": 0.011376425623893738, "peak_gb": 38.929099776, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "shared", "N": 64, "sec": 0.7061059474945068, "per_q": 0.01103290542960167, "peak_gb": 39.6094976, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "noshare", "N": 1, "sec": 0.1223154067993164, "per_q": 0.1223154067993164, "peak_gb": 38.365149696, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "noshare", "N": 2, "sec": 0.2471456527709961, "per_q": 0.12357282638549805, "peak_gb": 38.365117952, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "noshare", "N": 4, "sec": 0.4878659248352051, "per_q": 0.12196648120880127, "peak_gb": 38.365119488, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "noshare", "N": 8, "sec": 0.9702646732330322, "per_q": 0.12128308415412903, "peak_gb": 38.36512256, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "noshare", "N": 16, "sec": 1.935011386871338, "per_q": 0.12093821167945862, "peak_gb": 38.365128704, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "noshare", "N": 32, "sec": 3.870249032974243, "per_q": 0.1209452822804451, "peak_gb": 38.365140992, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "noshare", "N": 64, "sec": 7.726944446563721, "per_q": 0.12073350697755814, "peak_gb": 38.365165568, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "gen_cache", "N": 1, "sec": 0.1593484878540039, "per_q": 0.1593484878540039, "peak_gb": 38.370423296, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "gen_cache", "N": 2, "sec": 0.2569410800933838, "per_q": 0.1284705400466919, "peak_gb": 38.421981696, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "gen_cache", "N": 4, "sec": 0.4517500400543213, "per_q": 0.11293751001358032, "peak_gb": 38.428054016, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "gen_cache", "N": 8, "sec": 0.8420455455780029, "per_q": 0.10525569319725037, "peak_gb": 38.428267008, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "gen_cache", "N": 16, "sec": 1.625532865524292, "per_q": 0.10159580409526825, "peak_gb": 38.428785152, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "gen_cache", "N": 32, "sec": 3.1849703788757324, "per_q": 0.09953032433986664, "peak_gb": 38.431472128, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "gen_cache", "N": 64, "sec": 6.309931993484497, "per_q": 0.09859268739819527, "peak_gb": 38.431472128, "prefix_tokens": 634}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "shared", "N": 1, "sec": 0.11475181579589844, "per_q": 0.11475181579589844, "peak_gb": 38.307646976, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "shared", "N": 2, "sec": 0.11529731750488281, "per_q": 0.057648658752441406, "peak_gb": 38.307647488, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "shared", "N": 4, "sec": 0.11565709114074707, "per_q": 0.028914272785186768, "peak_gb": 38.307648, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "shared", "N": 8, "sec": 0.11606884002685547, "per_q": 0.014508605003356934, "peak_gb": 38.33567488, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "shared", "N": 16, "sec": 0.1502547264099121, "per_q": 0.009390920400619507, "peak_gb": 38.441621504, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "shared", "N": 32, "sec": 0.22067832946777344, "per_q": 0.00689619779586792, "peak_gb": 38.649124352, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "shared", "N": 64, "sec": 0.39403820037841797, "per_q": 0.006156846880912781, "peak_gb": 39.0662272, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "noshare", "N": 1, "sec": 0.11495184898376465, "per_q": 0.11495184898376465, "peak_gb": 38.307679744, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "noshare", "N": 2, "sec": 0.2288510799407959, "per_q": 0.11442553997039795, "peak_gb": 38.307648, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "noshare", "N": 4, "sec": 0.4590485095977783, "per_q": 0.11476212739944458, "peak_gb": 38.307649536, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "noshare", "N": 8, "sec": 0.9150252342224121, "per_q": 0.11437815427780151, "peak_gb": 38.307652608, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "noshare", "N": 16, "sec": 1.8253111839294434, "per_q": 0.11408194899559021, "peak_gb": 38.307658752, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "noshare", "N": 32, "sec": 3.643649101257324, "per_q": 0.11386403441429138, "peak_gb": 38.30767104, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "noshare", "N": 64, "sec": 7.363420724868774, "per_q": 0.1150534488260746, "peak_gb": 38.307695616, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "gen_cache", "N": 1, "sec": 0.15311503410339355, "per_q": 0.15311503410339355, "peak_gb": 38.316691456, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "gen_cache", "N": 2, "sec": 0.2511444091796875, "per_q": 0.12557220458984375, "peak_gb": 38.3865856, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "gen_cache", "N": 4, "sec": 0.4484562873840332, "per_q": 0.1121140718460083, "peak_gb": 38.3865856, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "gen_cache", "N": 8, "sec": 0.8372082710266113, "per_q": 0.10465103387832642, "peak_gb": 38.38695168, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "gen_cache", "N": 16, "sec": 1.6150264739990234, "per_q": 0.10093915462493896, "peak_gb": 38.38695168, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "gen_cache", "N": 32, "sec": 3.179443359375, "per_q": 0.09935760498046875, "peak_gb": 38.38695168, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "gen_cache", "N": 64, "sec": 6.303683519363403, "per_q": 0.09849505499005318, "peak_gb": 38.38695168, "prefix_tokens": 411}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "shared", "N": 1, "sec": 0.1165914535522461, "per_q": 0.1165914535522461, "peak_gb": 38.303744512, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "shared", "N": 2, "sec": 0.1163489818572998, "per_q": 0.0581744909286499, "peak_gb": 38.303745024, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "shared", "N": 4, "sec": 0.11538362503051758, "per_q": 0.028845906257629395, "peak_gb": 38.303745536, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "shared", "N": 8, "sec": 0.11699438095092773, "per_q": 0.014624297618865967, "peak_gb": 38.334113792, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "shared", "N": 16, "sec": 0.15042591094970703, "per_q": 0.00940161943435669, "peak_gb": 38.434532352, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "shared", "N": 32, "sec": 0.2188739776611328, "per_q": 0.0068398118019104, "peak_gb": 38.634386432, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "shared", "N": 64, "sec": 0.3877286911010742, "per_q": 0.006058260798454285, "peak_gb": 39.039501312, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "noshare", "N": 1, "sec": 0.11579728126525879, "per_q": 0.11579728126525879, "peak_gb": 38.30377728, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "noshare", "N": 2, "sec": 0.23164105415344238, "per_q": 0.11582052707672119, "peak_gb": 38.303745536, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "noshare", "N": 4, "sec": 0.4611625671386719, "per_q": 0.11529064178466797, "peak_gb": 38.303747072, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "noshare", "N": 8, "sec": 0.9239556789398193, "per_q": 0.11549445986747742, "peak_gb": 38.303750144, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "noshare", "N": 16, "sec": 1.8449194431304932, "per_q": 0.11530746519565582, "peak_gb": 38.303756288, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "noshare", "N": 32, "sec": 3.71557879447937, "per_q": 0.11611183732748032, "peak_gb": 38.303768576, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "noshare", "N": 64, "sec": 7.294277191162109, "per_q": 0.11397308111190796, "peak_gb": 38.303793152, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "gen_cache", "N": 1, "sec": 0.1535475254058838, "per_q": 0.1535475254058838, "peak_gb": 38.31063808, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "gen_cache", "N": 2, "sec": 0.2524747848510742, "per_q": 0.1262373924255371, "peak_gb": 38.37883648, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "gen_cache", "N": 4, "sec": 0.44745326042175293, "per_q": 0.11186331510543823, "peak_gb": 38.37883648, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "gen_cache", "N": 8, "sec": 0.8351516723632812, "per_q": 0.10439395904541016, "peak_gb": 38.37883648, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "gen_cache", "N": 16, "sec": 1.619884967803955, "per_q": 0.10124281048774719, "peak_gb": 38.37883648, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "gen_cache", "N": 32, "sec": 3.2059528827667236, "per_q": 0.10018602758646011, "peak_gb": 38.37883648, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "gen_cache", "N": 64, "sec": 6.321546792984009, "per_q": 0.09877416864037514, "peak_gb": 38.37883648, "prefix_tokens": 391}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "shared", "N": 1, "sec": 0.12374377250671387, "per_q": 0.12374377250671387, "peak_gb": 38.386655744, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "shared", "N": 2, "sec": 0.12494325637817383, "per_q": 0.062471628189086914, "peak_gb": 38.386656256, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "shared", "N": 4, "sec": 0.12522363662719727, "per_q": 0.031305909156799316, "peak_gb": 38.386656768, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "shared", "N": 8, "sec": 0.13396191596984863, "per_q": 0.01674523949623108, "peak_gb": 38.386657792, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "shared", "N": 16, "sec": 0.1703500747680664, "per_q": 0.01064687967300415, "peak_gb": 38.510595072, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "shared", "N": 32, "sec": 0.2770988941192627, "per_q": 0.00865934044122696, "peak_gb": 38.769988096, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "shared", "N": 64, "sec": 0.512244701385498, "per_q": 0.008003823459148407, "peak_gb": 39.285628416, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "noshare", "N": 1, "sec": 0.12519454956054688, "per_q": 0.12519454956054688, "peak_gb": 38.386688512, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "noshare", "N": 2, "sec": 0.24762725830078125, "per_q": 0.12381362915039062, "peak_gb": 38.386656768, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "noshare", "N": 4, "sec": 0.4954860210418701, "per_q": 0.12387150526046753, "peak_gb": 38.386658304, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "noshare", "N": 8, "sec": 0.990757942199707, "per_q": 0.12384474277496338, "peak_gb": 38.386661376, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "noshare", "N": 16, "sec": 1.9849202632904053, "per_q": 0.12405751645565033, "peak_gb": 38.38666752, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "noshare", "N": 32, "sec": 3.971020460128784, "per_q": 0.1240943893790245, "peak_gb": 38.386679808, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "noshare", "N": 64, "sec": 7.934279680252075, "per_q": 0.12397312000393867, "peak_gb": 38.386704384, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "gen_cache", "N": 1, "sec": 0.16634392738342285, "per_q": 0.16634392738342285, "peak_gb": 38.393916416, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "gen_cache", "N": 2, "sec": 0.26398372650146484, "per_q": 0.13199186325073242, "peak_gb": 38.437056512, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "gen_cache", "N": 4, "sec": 0.4630875587463379, "per_q": 0.11577188968658447, "peak_gb": 38.437767168, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "gen_cache", "N": 8, "sec": 0.8515915870666504, "per_q": 0.1064489483833313, "peak_gb": 38.437767168, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "gen_cache", "N": 16, "sec": 1.6374518871307373, "per_q": 0.10234074294567108, "peak_gb": 38.44007936, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "gen_cache", "N": 32, "sec": 3.2636032104492188, "per_q": 0.10198760032653809, "peak_gb": 38.44007936, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "gen_cache", "N": 64, "sec": 6.338430404663086, "per_q": 0.09903797507286072, "peak_gb": 38.4401408, "prefix_tokens": 730}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "shared", "N": 1, "sec": 0.12361884117126465, "per_q": 0.12361884117126465, "peak_gb": 38.38318848, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "shared", "N": 2, "sec": 0.12486910820007324, "per_q": 0.06243455410003662, "peak_gb": 38.383188992, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "shared", "N": 4, "sec": 0.12433886528015137, "per_q": 0.031084716320037842, "peak_gb": 38.383189504, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "shared", "N": 8, "sec": 0.13344264030456543, "per_q": 0.01668033003807068, "peak_gb": 38.383190528, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "shared", "N": 16, "sec": 0.16805410385131836, "per_q": 0.010503381490707397, "peak_gb": 38.501246464, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "shared", "N": 32, "sec": 0.2685704231262207, "per_q": 0.008392825722694397, "peak_gb": 38.750207488, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "shared", "N": 64, "sec": 0.4951350688934326, "per_q": 0.007736485451459885, "peak_gb": 39.24852224, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "noshare", "N": 1, "sec": 0.1231234073638916, "per_q": 0.1231234073638916, "peak_gb": 38.383221248, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "noshare", "N": 2, "sec": 0.24616026878356934, "per_q": 0.12308013439178467, "peak_gb": 38.383189504, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "noshare", "N": 4, "sec": 0.49244165420532227, "per_q": 0.12311041355133057, "peak_gb": 38.38319104, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "noshare", "N": 8, "sec": 0.9850049018859863, "per_q": 0.12312561273574829, "peak_gb": 38.383194112, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "noshare", "N": 16, "sec": 1.9828310012817383, "per_q": 0.12392693758010864, "peak_gb": 38.383200256, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "noshare", "N": 32, "sec": 3.9549992084503174, "per_q": 0.12359372526407242, "peak_gb": 38.383212544, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "noshare", "N": 64, "sec": 7.880578994750977, "per_q": 0.12313404679298401, "peak_gb": 38.38323712, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "gen_cache", "N": 1, "sec": 0.16273713111877441, "per_q": 0.16273713111877441, "peak_gb": 38.389000704, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "gen_cache", "N": 2, "sec": 0.2615211009979248, "per_q": 0.1307605504989624, "peak_gb": 38.429918208, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "gen_cache", "N": 4, "sec": 0.458437442779541, "per_q": 0.11460936069488525, "peak_gb": 38.43273472, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "gen_cache", "N": 8, "sec": 0.8547706604003906, "per_q": 0.10684633255004883, "peak_gb": 38.43273472, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "gen_cache", "N": 16, "sec": 1.640176773071289, "per_q": 0.10251104831695557, "peak_gb": 38.433701376, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "gen_cache", "N": 32, "sec": 3.2220752239227295, "per_q": 0.1006898507475853, "peak_gb": 38.437115392, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "gen_cache", "N": 64, "sec": 6.36645245552063, "per_q": 0.09947581961750984, "peak_gb": 38.437115392, "prefix_tokens": 715}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "shared", "N": 1, "sec": 0.1143958568572998, "per_q": 0.1143958568572998, "peak_gb": 38.31682816, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "shared", "N": 2, "sec": 0.11495375633239746, "per_q": 0.05747687816619873, "peak_gb": 38.316828672, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "shared", "N": 4, "sec": 0.11552643775939941, "per_q": 0.028881609439849854, "peak_gb": 38.316829184, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "shared", "N": 8, "sec": 0.12583160400390625, "per_q": 0.01572895050048828, "peak_gb": 38.36805376, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "shared", "N": 16, "sec": 0.16452455520629883, "per_q": 0.010282784700393677, "peak_gb": 38.498698752, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "shared", "N": 32, "sec": 0.2813999652862549, "per_q": 0.008793748915195465, "peak_gb": 38.76418304, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "shared", "N": 64, "sec": 0.5299153327941895, "per_q": 0.00827992707490921, "peak_gb": 39.297248768, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "noshare", "N": 1, "sec": 0.11360597610473633, "per_q": 0.11360597610473633, "peak_gb": 38.316860928, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "noshare", "N": 2, "sec": 0.2284228801727295, "per_q": 0.11421144008636475, "peak_gb": 38.316829184, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "noshare", "N": 4, "sec": 0.45635366439819336, "per_q": 0.11408841609954834, "peak_gb": 38.31683072, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "noshare", "N": 8, "sec": 0.9229669570922852, "per_q": 0.11537086963653564, "peak_gb": 38.316833792, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "noshare", "N": 16, "sec": 1.8223097324371338, "per_q": 0.11389435827732086, "peak_gb": 38.316839936, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "noshare", "N": 32, "sec": 3.656514883041382, "per_q": 0.11426609009504318, "peak_gb": 38.316852224, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "noshare", "N": 64, "sec": 7.347532272338867, "per_q": 0.1148051917552948, "peak_gb": 38.3168768, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "gen_cache", "N": 1, "sec": 0.15488076210021973, "per_q": 0.15488076210021973, "peak_gb": 38.321300992, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "gen_cache", "N": 2, "sec": 0.2536616325378418, "per_q": 0.1268308162689209, "peak_gb": 38.396388864, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "gen_cache", "N": 4, "sec": 0.44931578636169434, "per_q": 0.11232894659042358, "peak_gb": 38.396388864, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "gen_cache", "N": 8, "sec": 0.8448488712310791, "per_q": 0.10560610890388489, "peak_gb": 38.397566464, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "gen_cache", "N": 16, "sec": 1.6304824352264404, "per_q": 0.10190515220165253, "peak_gb": 38.397566464, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "gen_cache", "N": 32, "sec": 3.2125234603881836, "per_q": 0.10039135813713074, "peak_gb": 38.397566464, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "gen_cache", "N": 64, "sec": 6.358482360839844, "per_q": 0.09935128688812256, "peak_gb": 38.397566464, "prefix_tokens": 446}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "shared", "N": 1, "sec": 0.11498832702636719, "per_q": 0.11498832702636719, "peak_gb": 38.324854272, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "shared", "N": 2, "sec": 0.11575484275817871, "per_q": 0.057877421379089355, "peak_gb": 38.324854784, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "shared", "N": 4, "sec": 0.11559200286865234, "per_q": 0.028898000717163086, "peak_gb": 38.324855296, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "shared", "N": 8, "sec": 0.11568593978881836, "per_q": 0.014460742473602295, "peak_gb": 38.339145728, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "shared", "N": 16, "sec": 0.15034103393554688, "per_q": 0.00939631462097168, "peak_gb": 38.442741248, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "shared", "N": 32, "sec": 0.2217116355895996, "per_q": 0.006928488612174988, "peak_gb": 38.650252288, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "shared", "N": 64, "sec": 0.3979818820953369, "per_q": 0.006218466907739639, "peak_gb": 39.067879424, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "noshare", "N": 1, "sec": 0.11465954780578613, "per_q": 0.11465954780578613, "peak_gb": 38.32488704, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "noshare", "N": 2, "sec": 0.23983025550842285, "per_q": 0.11991512775421143, "peak_gb": 38.324855296, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "noshare", "N": 4, "sec": 0.4588143825531006, "per_q": 0.11470359563827515, "peak_gb": 38.324856832, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "noshare", "N": 8, "sec": 0.9178030490875244, "per_q": 0.11472538113594055, "peak_gb": 38.324859904, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "noshare", "N": 16, "sec": 1.8320717811584473, "per_q": 0.11450448632240295, "peak_gb": 38.324866048, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "noshare", "N": 32, "sec": 3.6659462451934814, "per_q": 0.1145608201622963, "peak_gb": 38.324878336, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "noshare", "N": 64, "sec": 7.312979221343994, "per_q": 0.11426530033349991, "peak_gb": 38.324902912, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "gen_cache", "N": 1, "sec": 0.1567401885986328, "per_q": 0.1567401885986328, "peak_gb": 38.333816832, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "gen_cache", "N": 2, "sec": 0.2546234130859375, "per_q": 0.12731170654296875, "peak_gb": 38.399372288, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "gen_cache", "N": 4, "sec": 0.44910597801208496, "per_q": 0.11227649450302124, "peak_gb": 38.400662528, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "gen_cache", "N": 8, "sec": 0.8420743942260742, "per_q": 0.10525929927825928, "peak_gb": 38.402132992, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "gen_cache", "N": 16, "sec": 1.6212031841278076, "per_q": 0.10132519900798798, "peak_gb": 38.402132992, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "gen_cache", "N": 32, "sec": 3.190814733505249, "per_q": 0.09971296042203903, "peak_gb": 38.402132992, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "gen_cache", "N": 64, "sec": 6.313024520874023, "per_q": 0.09864100813865662, "peak_gb": 38.402132992, "prefix_tokens": 500}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "shared", "N": 1, "sec": 0.12083315849304199, "per_q": 0.12083315849304199, "peak_gb": 38.361195008, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "shared", "N": 2, "sec": 0.12135529518127441, "per_q": 0.06067764759063721, "peak_gb": 38.36119552, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "shared", "N": 4, "sec": 0.12136578559875488, "per_q": 0.03034144639968872, "peak_gb": 38.361196032, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "shared", "N": 8, "sec": 0.13477110862731934, "per_q": 0.016846388578414917, "peak_gb": 38.39053056, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "shared", "N": 16, "sec": 0.19624733924865723, "per_q": 0.012265458703041077, "peak_gb": 38.533704704, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "shared", "N": 32, "sec": 0.30750608444213867, "per_q": 0.009609565138816833, "peak_gb": 38.820708352, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "shared", "N": 64, "sec": 0.5885076522827148, "per_q": 0.00919543206691742, "peak_gb": 39.395715584, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "noshare", "N": 1, "sec": 0.12048625946044922, "per_q": 0.12048625946044922, "peak_gb": 38.361227776, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "noshare", "N": 2, "sec": 0.2406167984008789, "per_q": 0.12030839920043945, "peak_gb": 38.361196032, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "noshare", "N": 4, "sec": 0.48134851455688477, "per_q": 0.12033712863922119, "peak_gb": 38.361197568, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "noshare", "N": 8, "sec": 0.9634432792663574, "per_q": 0.12043040990829468, "peak_gb": 38.36120064, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "noshare", "N": 16, "sec": 1.9294788837432861, "per_q": 0.12059243023395538, "peak_gb": 38.361206784, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "noshare", "N": 32, "sec": 3.872030019760132, "per_q": 0.12100093811750412, "peak_gb": 38.361219072, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "noshare", "N": 64, "sec": 7.747044324874878, "per_q": 0.12104756757616997, "peak_gb": 38.361243648, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "gen_cache", "N": 1, "sec": 0.15958929061889648, "per_q": 0.15958929061889648, "peak_gb": 38.3698176, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "gen_cache", "N": 2, "sec": 0.2586667537689209, "per_q": 0.12933337688446045, "peak_gb": 38.42095872, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "gen_cache", "N": 4, "sec": 0.45276308059692383, "per_q": 0.11319077014923096, "peak_gb": 38.423804416, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "gen_cache", "N": 8, "sec": 0.8430163860321045, "per_q": 0.10537704825401306, "peak_gb": 38.423804416, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "gen_cache", "N": 16, "sec": 1.6213369369506836, "per_q": 0.10133355855941772, "peak_gb": 38.423804416, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "gen_cache", "N": 32, "sec": 3.182546615600586, "per_q": 0.09945458173751831, "peak_gb": 38.425586688, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "gen_cache", "N": 64, "sec": 6.3139331340789795, "per_q": 0.09865520521998405, "peak_gb": 38.428033536, "prefix_tokens": 623}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "shared", "N": 1, "sec": 0.13317108154296875, "per_q": 0.13317108154296875, "peak_gb": 38.409834496, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "shared", "N": 2, "sec": 0.131927490234375, "per_q": 0.0659637451171875, "peak_gb": 38.409835008, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "shared", "N": 4, "sec": 0.13267087936401367, "per_q": 0.03316771984100342, "peak_gb": 38.40983552, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "shared", "N": 8, "sec": 0.14445734024047852, "per_q": 0.018057167530059814, "peak_gb": 38.409836544, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "shared", "N": 16, "sec": 0.1920003890991211, "per_q": 0.012000024318695068, "peak_gb": 38.533411328, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "shared", "N": 32, "sec": 0.3061988353729248, "per_q": 0.0095687136054039, "peak_gb": 38.808132608, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "shared", "N": 64, "sec": 0.5679216384887695, "per_q": 0.008873775601387024, "peak_gb": 39.35705088, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "noshare", "N": 1, "sec": 0.1312272548675537, "per_q": 0.1312272548675537, "peak_gb": 38.409867264, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "noshare", "N": 2, "sec": 0.262645959854126, "per_q": 0.131322979927063, "peak_gb": 38.40983552, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "noshare", "N": 4, "sec": 0.5255122184753418, "per_q": 0.13137805461883545, "peak_gb": 38.409837056, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "noshare", "N": 8, "sec": 1.0505659580230713, "per_q": 0.1313207447528839, "peak_gb": 38.409840128, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "noshare", "N": 16, "sec": 2.1012513637542725, "per_q": 0.13132821023464203, "peak_gb": 38.409846272, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "noshare", "N": 32, "sec": 4.200350284576416, "per_q": 0.131260946393013, "peak_gb": 38.40985856, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "noshare", "N": 64, "sec": 8.444090604782104, "per_q": 0.13193891569972038, "peak_gb": 38.409883136, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "gen_cache", "N": 1, "sec": 0.17017626762390137, "per_q": 0.17017626762390137, "peak_gb": 38.416201728, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "gen_cache", "N": 2, "sec": 0.26804280281066895, "per_q": 0.13402140140533447, "peak_gb": 38.446436352, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "gen_cache", "N": 4, "sec": 0.46418094635009766, "per_q": 0.11604523658752441, "peak_gb": 38.450235392, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "gen_cache", "N": 8, "sec": 0.8579685688018799, "per_q": 0.10724607110023499, "peak_gb": 38.450436096, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "gen_cache", "N": 16, "sec": 1.641413688659668, "per_q": 0.10258835554122925, "peak_gb": 38.450593792, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "gen_cache", "N": 32, "sec": 3.215665578842163, "per_q": 0.1004895493388176, "peak_gb": 38.451953664, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "gen_cache", "N": 64, "sec": 6.352457046508789, "per_q": 0.09925714135169983, "peak_gb": 38.452150272, "prefix_tokens": 834}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "shared", "N": 1, "sec": 0.11366963386535645, "per_q": 0.11366963386535645, "peak_gb": 38.26307328, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "shared", "N": 2, "sec": 0.1143336296081543, "per_q": 0.05716681480407715, "peak_gb": 38.263073792, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "shared", "N": 4, "sec": 0.11438775062561035, "per_q": 0.028596937656402588, "peak_gb": 38.282523648, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "shared", "N": 8, "sec": 0.12402749061584473, "per_q": 0.01550343632698059, "peak_gb": 38.345783296, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "shared", "N": 16, "sec": 0.15969395637512207, "per_q": 0.00998087227344513, "peak_gb": 38.47007488, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "shared", "N": 32, "sec": 0.25890111923217773, "per_q": 0.008090659976005554, "peak_gb": 38.718658048, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "shared", "N": 64, "sec": 0.4856903553009033, "per_q": 0.007588911801576614, "peak_gb": 39.218970112, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "noshare", "N": 1, "sec": 0.1140909194946289, "per_q": 0.1140909194946289, "peak_gb": 38.263106048, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "noshare", "N": 2, "sec": 0.22663211822509766, "per_q": 0.11331605911254883, "peak_gb": 38.263074304, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "noshare", "N": 4, "sec": 0.45542478561401367, "per_q": 0.11385619640350342, "peak_gb": 38.26307584, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "noshare", "N": 8, "sec": 0.9096875190734863, "per_q": 0.11371093988418579, "peak_gb": 38.263078912, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "noshare", "N": 16, "sec": 1.8179943561553955, "per_q": 0.11362464725971222, "peak_gb": 38.263085056, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "noshare", "N": 32, "sec": 3.6397297382354736, "per_q": 0.11374155431985855, "peak_gb": 38.263097344, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "noshare", "N": 64, "sec": 7.291578769683838, "per_q": 0.11393091827630997, "peak_gb": 38.26312192, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "gen_cache", "N": 1, "sec": 0.1536884307861328, "per_q": 0.1536884307861328, "peak_gb": 38.301974528, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "gen_cache", "N": 2, "sec": 0.2508683204650879, "per_q": 0.12543416023254395, "peak_gb": 38.367361536, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "gen_cache", "N": 4, "sec": 0.4452667236328125, "per_q": 0.11131668090820312, "peak_gb": 38.367361536, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "gen_cache", "N": 8, "sec": 0.8357105255126953, "per_q": 0.10446381568908691, "peak_gb": 38.367361536, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "gen_cache", "N": 16, "sec": 1.6470110416412354, "per_q": 0.10293819010257721, "peak_gb": 38.367361536, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "gen_cache", "N": 32, "sec": 3.1831588745117188, "per_q": 0.09947371482849121, "peak_gb": 38.367361536, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "gen_cache", "N": 64, "sec": 6.3532555103302, "per_q": 0.09926961734890938, "peak_gb": 38.367361536, "prefix_tokens": 236}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "shared", "N": 1, "sec": 0.11742663383483887, "per_q": 0.11742663383483887, "peak_gb": 38.28835328, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "shared", "N": 2, "sec": 0.1170504093170166, "per_q": 0.0585252046585083, "peak_gb": 38.288353792, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "shared", "N": 4, "sec": 0.11634230613708496, "per_q": 0.02908557653427124, "peak_gb": 38.299452928, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "shared", "N": 8, "sec": 0.1292574405670166, "per_q": 0.016157180070877075, "peak_gb": 38.371171328, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "shared", "N": 16, "sec": 0.19195079803466797, "per_q": 0.011996924877166748, "peak_gb": 38.51409152, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "shared", "N": 32, "sec": 0.30109548568725586, "per_q": 0.009409233927726746, "peak_gb": 38.801095168, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "shared", "N": 64, "sec": 0.5818321704864502, "per_q": 0.009091127663850784, "peak_gb": 39.375102976, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "noshare", "N": 1, "sec": 0.11532092094421387, "per_q": 0.11532092094421387, "peak_gb": 38.288386048, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "noshare", "N": 2, "sec": 0.2297987937927246, "per_q": 0.1148993968963623, "peak_gb": 38.288354304, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "noshare", "N": 4, "sec": 0.4620077610015869, "per_q": 0.11550194025039673, "peak_gb": 38.28835584, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "noshare", "N": 8, "sec": 0.9323289394378662, "per_q": 0.11654111742973328, "peak_gb": 38.288358912, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "noshare", "N": 16, "sec": 1.8578288555145264, "per_q": 0.1161143034696579, "peak_gb": 38.288365056, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "noshare", "N": 32, "sec": 3.6745283603668213, "per_q": 0.11482901126146317, "peak_gb": 38.288377344, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "noshare", "N": 64, "sec": 7.350582838058472, "per_q": 0.11485285684466362, "peak_gb": 38.28840192, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "gen_cache", "N": 1, "sec": 0.15469670295715332, "per_q": 0.15469670295715332, "peak_gb": 38.320643072, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "gen_cache", "N": 2, "sec": 0.2505333423614502, "per_q": 0.1252666711807251, "peak_gb": 38.385467392, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "gen_cache", "N": 4, "sec": 0.446993350982666, "per_q": 0.1117483377456665, "peak_gb": 38.38834176, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "gen_cache", "N": 8, "sec": 0.8408536911010742, "per_q": 0.10510671138763428, "peak_gb": 38.38834176, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "gen_cache", "N": 16, "sec": 1.6375465393066406, "per_q": 0.10234665870666504, "peak_gb": 38.38834176, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "gen_cache", "N": 32, "sec": 3.191348075866699, "per_q": 0.09972962737083435, "peak_gb": 38.38834176, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "gen_cache", "N": 64, "sec": 6.324228763580322, "per_q": 0.09881607443094254, "peak_gb": 38.38834176, "prefix_tokens": 324}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "shared", "N": 1, "sec": 0.11628365516662598, "per_q": 0.11628365516662598, "peak_gb": 38.322312192, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "shared", "N": 2, "sec": 0.11582446098327637, "per_q": 0.057912230491638184, "peak_gb": 38.322312704, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "shared", "N": 4, "sec": 0.11631441116333008, "per_q": 0.02907860279083252, "peak_gb": 38.322313216, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "shared", "N": 8, "sec": 0.1306145191192627, "per_q": 0.016326814889907837, "peak_gb": 38.383071232, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "shared", "N": 16, "sec": 0.1975085735321045, "per_q": 0.01234428584575653, "peak_gb": 38.534268928, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "shared", "N": 32, "sec": 0.3430356979370117, "per_q": 0.010719865560531616, "peak_gb": 38.83273216, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "shared", "N": 64, "sec": 0.6388299465179443, "per_q": 0.00998171791434288, "peak_gb": 39.429658112, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "noshare", "N": 1, "sec": 0.11475324630737305, "per_q": 0.11475324630737305, "peak_gb": 38.32234496, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "noshare", "N": 2, "sec": 0.22940373420715332, "per_q": 0.11470186710357666, "peak_gb": 38.322313216, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "noshare", "N": 4, "sec": 0.45865797996520996, "per_q": 0.11466449499130249, "peak_gb": 38.322314752, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "noshare", "N": 8, "sec": 0.9239416122436523, "per_q": 0.11549270153045654, "peak_gb": 38.322317824, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "noshare", "N": 16, "sec": 1.8349039554595947, "per_q": 0.11468149721622467, "peak_gb": 38.322323968, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "noshare", "N": 32, "sec": 3.6558799743652344, "per_q": 0.11424624919891357, "peak_gb": 38.322336256, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "noshare", "N": 64, "sec": 7.327053070068359, "per_q": 0.11448520421981812, "peak_gb": 38.322360832, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "gen_cache", "N": 1, "sec": 0.15767550468444824, "per_q": 0.15767550468444824, "peak_gb": 38.331576832, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "gen_cache", "N": 2, "sec": 0.25568580627441406, "per_q": 0.12784290313720703, "peak_gb": 38.399973888, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "gen_cache", "N": 4, "sec": 0.45049619674682617, "per_q": 0.11262404918670654, "peak_gb": 38.407721472, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "gen_cache", "N": 8, "sec": 0.84230637550354, "per_q": 0.1052882969379425, "peak_gb": 38.409275904, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "gen_cache", "N": 16, "sec": 1.6141223907470703, "per_q": 0.1008826494216919, "peak_gb": 38.409275904, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "gen_cache", "N": 32, "sec": 3.1756441593170166, "per_q": 0.09923887997865677, "peak_gb": 38.409275904, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "gen_cache", "N": 64, "sec": 6.297456979751587, "per_q": 0.09839776530861855, "peak_gb": 38.409275904, "prefix_tokens": 485}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "shared", "N": 1, "sec": 0.1256091594696045, "per_q": 0.1256091594696045, "peak_gb": 38.355971072, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "shared", "N": 2, "sec": 0.12054800987243652, "per_q": 0.06027400493621826, "peak_gb": 38.355971584, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "shared", "N": 4, "sec": 0.12115120887756348, "per_q": 0.03028780221939087, "peak_gb": 38.355972096, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "shared", "N": 8, "sec": 0.13406968116760254, "per_q": 0.016758710145950317, "peak_gb": 38.39105024, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "shared", "N": 16, "sec": 0.19634556770324707, "per_q": 0.012271597981452942, "peak_gb": 38.534224384, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "shared", "N": 32, "sec": 0.30800557136535645, "per_q": 0.009625174105167389, "peak_gb": 38.821228032, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "shared", "N": 64, "sec": 0.5892643928527832, "per_q": 0.009207256138324738, "peak_gb": 39.395948544, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "noshare", "N": 1, "sec": 0.12002444267272949, "per_q": 0.12002444267272949, "peak_gb": 38.35600384, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "noshare", "N": 2, "sec": 0.24065136909484863, "per_q": 0.12032568454742432, "peak_gb": 38.355972096, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "noshare", "N": 4, "sec": 0.4839906692504883, "per_q": 0.12099766731262207, "peak_gb": 38.355973632, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "noshare", "N": 8, "sec": 0.958904504776001, "per_q": 0.11986306309700012, "peak_gb": 38.355976704, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "noshare", "N": 16, "sec": 1.9106009006500244, "per_q": 0.11941255629062653, "peak_gb": 38.355982848, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "noshare", "N": 32, "sec": 3.8255066871643066, "per_q": 0.11954708397388458, "peak_gb": 38.355995136, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "noshare", "N": 64, "sec": 7.663049697875977, "per_q": 0.11973515152931213, "peak_gb": 38.356019712, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "gen_cache", "N": 1, "sec": 0.1727125644683838, "per_q": 0.1727125644683838, "peak_gb": 38.36087808, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "gen_cache", "N": 2, "sec": 0.2568063735961914, "per_q": 0.1284031867980957, "peak_gb": 38.419369984, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "gen_cache", "N": 4, "sec": 0.45695018768310547, "per_q": 0.11423754692077637, "peak_gb": 38.419369984, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "gen_cache", "N": 8, "sec": 0.8472816944122314, "per_q": 0.10591021180152893, "peak_gb": 38.420422656, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "gen_cache", "N": 16, "sec": 1.632760763168335, "per_q": 0.10204754769802094, "peak_gb": 38.422503424, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "gen_cache", "N": 32, "sec": 3.2038707733154297, "per_q": 0.10012096166610718, "peak_gb": 38.423332864, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "gen_cache", "N": 64, "sec": 6.338877201080322, "per_q": 0.09904495626688004, "peak_gb": 38.423834624, "prefix_tokens": 588}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "shared", "N": 1, "sec": 0.11367654800415039, "per_q": 0.11367654800415039, "peak_gb": 38.272362496, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "shared", "N": 2, "sec": 0.11670780181884766, "per_q": 0.05835390090942383, "peak_gb": 38.272363008, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "shared", "N": 4, "sec": 0.11523723602294922, "per_q": 0.028809309005737305, "peak_gb": 38.29014016, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "shared", "N": 8, "sec": 0.12557482719421387, "per_q": 0.015696853399276733, "peak_gb": 38.356539392, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "shared", "N": 16, "sec": 0.16565871238708496, "per_q": 0.01035366952419281, "peak_gb": 38.487033344, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "shared", "N": 32, "sec": 0.28599047660827637, "per_q": 0.008937202394008636, "peak_gb": 38.750945792, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "shared", "N": 64, "sec": 0.5206527709960938, "per_q": 0.008135199546813965, "peak_gb": 39.279917056, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "noshare", "N": 1, "sec": 0.11379408836364746, "per_q": 0.11379408836364746, "peak_gb": 38.272395264, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "noshare", "N": 2, "sec": 0.2283494472503662, "per_q": 0.1141747236251831, "peak_gb": 38.27236352, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "noshare", "N": 4, "sec": 0.45593810081481934, "per_q": 0.11398452520370483, "peak_gb": 38.272365056, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "noshare", "N": 8, "sec": 0.9109089374542236, "per_q": 0.11386361718177795, "peak_gb": 38.272368128, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "noshare", "N": 16, "sec": 1.8255856037139893, "per_q": 0.11409910023212433, "peak_gb": 38.272374272, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "noshare", "N": 32, "sec": 3.6564598083496094, "per_q": 0.11426436901092529, "peak_gb": 38.27238656, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "noshare", "N": 64, "sec": 7.344658374786377, "per_q": 0.11476028710603714, "peak_gb": 38.272411136, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "gen_cache", "N": 1, "sec": 0.15364885330200195, "per_q": 0.15364885330200195, "peak_gb": 38.305674752, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "gen_cache", "N": 2, "sec": 0.2528648376464844, "per_q": 0.1264324188232422, "peak_gb": 38.372404736, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "gen_cache", "N": 4, "sec": 0.4482400417327881, "per_q": 0.11206001043319702, "peak_gb": 38.375165952, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "gen_cache", "N": 8, "sec": 0.8360931873321533, "per_q": 0.10451164841651917, "peak_gb": 38.375165952, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "gen_cache", "N": 16, "sec": 1.6287274360656738, "per_q": 0.10179546475410461, "peak_gb": 38.375165952, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "gen_cache", "N": 32, "sec": 3.1862165927886963, "per_q": 0.09956926852464676, "peak_gb": 38.375165952, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "gen_cache", "N": 64, "sec": 6.328916072845459, "per_q": 0.0988893136382103, "peak_gb": 38.375165952, "prefix_tokens": 267}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "shared", "N": 1, "sec": 0.12066817283630371, "per_q": 0.12066817283630371, "peak_gb": 38.361046016, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "shared", "N": 2, "sec": 0.1211082935333252, "per_q": 0.0605541467666626, "peak_gb": 38.361046528, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "shared", "N": 4, "sec": 0.1214139461517334, "per_q": 0.03035348653793335, "peak_gb": 38.36104704, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "shared", "N": 8, "sec": 0.13372540473937988, "per_q": 0.016715675592422485, "peak_gb": 38.38618112, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "shared", "N": 16, "sec": 0.18192100524902344, "per_q": 0.011370062828063965, "peak_gb": 38.524532736, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "shared", "N": 32, "sec": 0.2960679531097412, "per_q": 0.009252123534679413, "peak_gb": 38.800645632, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "shared", "N": 64, "sec": 0.5616345405578613, "per_q": 0.008775539696216583, "peak_gb": 39.355566592, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "noshare", "N": 1, "sec": 0.1201937198638916, "per_q": 0.1201937198638916, "peak_gb": 38.361078784, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "noshare", "N": 2, "sec": 0.24016213417053223, "per_q": 0.12008106708526611, "peak_gb": 38.36104704, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "noshare", "N": 4, "sec": 0.4820516109466553, "per_q": 0.12051290273666382, "peak_gb": 38.361048576, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "noshare", "N": 8, "sec": 0.9617445468902588, "per_q": 0.12021806836128235, "peak_gb": 38.361051648, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "noshare", "N": 16, "sec": 1.9222981929779053, "per_q": 0.12014363706111908, "peak_gb": 38.361057792, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "noshare", "N": 32, "sec": 3.871483087539673, "per_q": 0.12098384648561478, "peak_gb": 38.36107008, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "noshare", "N": 64, "sec": 7.700416088104248, "per_q": 0.12031900137662888, "peak_gb": 38.361094656, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "gen_cache", "N": 1, "sec": 0.15830302238464355, "per_q": 0.15830302238464355, "peak_gb": 38.369762816, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "gen_cache", "N": 2, "sec": 0.25609850883483887, "per_q": 0.12804925441741943, "peak_gb": 38.42083584, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "gen_cache", "N": 4, "sec": 0.45055627822875977, "per_q": 0.11263906955718994, "peak_gb": 38.423096832, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "gen_cache", "N": 8, "sec": 0.8499805927276611, "per_q": 0.10624757409095764, "peak_gb": 38.423096832, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "gen_cache", "N": 16, "sec": 1.6317365169525146, "per_q": 0.10198353230953217, "peak_gb": 38.423096832, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "gen_cache", "N": 32, "sec": 3.214331865310669, "per_q": 0.1004478707909584, "peak_gb": 38.424608256, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "gen_cache", "N": 64, "sec": 6.3268492221832275, "per_q": 0.09885701909661293, "peak_gb": 38.424608256, "prefix_tokens": 622}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "shared", "N": 1, "sec": 0.12415218353271484, "per_q": 0.12415218353271484, "peak_gb": 38.389171712, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "shared", "N": 2, "sec": 0.12470269203186035, "per_q": 0.062351346015930176, "peak_gb": 38.389172224, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "shared", "N": 4, "sec": 0.12508749961853027, "per_q": 0.03127187490463257, "peak_gb": 38.389172736, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "shared", "N": 8, "sec": 0.13580107688903809, "per_q": 0.01697513461112976, "peak_gb": 38.38917376, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "shared", "N": 16, "sec": 0.17382121086120605, "per_q": 0.010863825678825378, "peak_gb": 38.517586432, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "shared", "N": 32, "sec": 0.2908012866973877, "per_q": 0.009087540209293365, "peak_gb": 38.78133504, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "shared", "N": 64, "sec": 0.5357260704040527, "per_q": 0.008370719850063324, "peak_gb": 39.309650944, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "noshare", "N": 1, "sec": 0.12505483627319336, "per_q": 0.12505483627319336, "peak_gb": 38.38920448, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "noshare", "N": 2, "sec": 0.24835991859436035, "per_q": 0.12417995929718018, "peak_gb": 38.389172736, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "noshare", "N": 4, "sec": 0.49674057960510254, "per_q": 0.12418514490127563, "peak_gb": 38.389174272, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "noshare", "N": 8, "sec": 0.9917099475860596, "per_q": 0.12396374344825745, "peak_gb": 38.389177344, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "noshare", "N": 16, "sec": 1.993074893951416, "per_q": 0.1245671808719635, "peak_gb": 38.389183488, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "noshare", "N": 32, "sec": 3.981950044631958, "per_q": 0.12443593889474869, "peak_gb": 38.389195776, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "noshare", "N": 64, "sec": 7.977873086929321, "per_q": 0.12465426698327065, "peak_gb": 38.389220352, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "gen_cache", "N": 1, "sec": 0.1658475399017334, "per_q": 0.1658475399017334, "peak_gb": 38.394996736, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "gen_cache", "N": 2, "sec": 0.2699429988861084, "per_q": 0.1349714994430542, "peak_gb": 38.435405312, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "gen_cache", "N": 4, "sec": 0.4615488052368164, "per_q": 0.1153872013092041, "peak_gb": 38.435405312, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "gen_cache", "N": 8, "sec": 0.854794979095459, "per_q": 0.10684937238693237, "peak_gb": 38.436150784, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "gen_cache", "N": 16, "sec": 1.641432523727417, "per_q": 0.10258953273296356, "peak_gb": 38.438159872, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "gen_cache", "N": 32, "sec": 3.214080572128296, "per_q": 0.10044001787900925, "peak_gb": 38.438573568, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "gen_cache", "N": 64, "sec": 6.378149509429932, "per_q": 0.09965858608484268, "peak_gb": 38.439495168, "prefix_tokens": 743}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "shared", "N": 1, "sec": 0.1237330436706543, "per_q": 0.1237330436706543, "peak_gb": 38.386872832, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "shared", "N": 2, "sec": 0.12547874450683594, "per_q": 0.06273937225341797, "peak_gb": 38.386873344, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "shared", "N": 4, "sec": 0.12598204612731934, "per_q": 0.031495511531829834, "peak_gb": 38.386873856, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "shared", "N": 8, "sec": 0.13655591011047363, "per_q": 0.017069488763809204, "peak_gb": 38.390844928, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "shared", "N": 16, "sec": 0.18453121185302734, "per_q": 0.011533200740814209, "peak_gb": 38.526657536, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "shared", "N": 32, "sec": 0.29822468757629395, "per_q": 0.009319521486759186, "peak_gb": 38.797636096, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "shared", "N": 64, "sec": 0.5588893890380859, "per_q": 0.008732646703720093, "peak_gb": 39.343115264, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "noshare", "N": 1, "sec": 0.12369585037231445, "per_q": 0.12369585037231445, "peak_gb": 38.3869056, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "noshare", "N": 2, "sec": 0.24774765968322754, "per_q": 0.12387382984161377, "peak_gb": 38.386873856, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "noshare", "N": 4, "sec": 0.495225191116333, "per_q": 0.12380629777908325, "peak_gb": 38.386875392, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "noshare", "N": 8, "sec": 0.9898405075073242, "per_q": 0.12373006343841553, "peak_gb": 38.386878464, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "noshare", "N": 16, "sec": 1.977903127670288, "per_q": 0.123618945479393, "peak_gb": 38.386884608, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "noshare", "N": 32, "sec": 3.9747045040130615, "per_q": 0.12420951575040817, "peak_gb": 38.386896896, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "noshare", "N": 64, "sec": 7.936713933944702, "per_q": 0.12401115521788597, "peak_gb": 38.386921472, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "gen_cache", "N": 1, "sec": 0.16556310653686523, "per_q": 0.16556310653686523, "peak_gb": 38.393363456, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "gen_cache", "N": 2, "sec": 0.2658202648162842, "per_q": 0.1329101324081421, "peak_gb": 38.436041216, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "gen_cache", "N": 4, "sec": 0.4618687629699707, "per_q": 0.11546719074249268, "peak_gb": 38.436041216, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "gen_cache", "N": 8, "sec": 0.8480668067932129, "per_q": 0.10600835084915161, "peak_gb": 38.43811584, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "gen_cache", "N": 16, "sec": 1.631525993347168, "per_q": 0.101970374584198, "peak_gb": 38.43811584, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "gen_cache", "N": 32, "sec": 3.189934730529785, "per_q": 0.09968546032905579, "peak_gb": 38.440700416, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "gen_cache", "N": 64, "sec": 6.314178705215454, "per_q": 0.09865904226899147, "peak_gb": 38.440700416, "prefix_tokens": 732}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "shared", "N": 1, "sec": 0.11419272422790527, "per_q": 0.11419272422790527, "peak_gb": 38.30550272, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "shared", "N": 2, "sec": 0.11497807502746582, "per_q": 0.05748903751373291, "peak_gb": 38.305503232, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "shared", "N": 4, "sec": 0.1168522834777832, "per_q": 0.0292130708694458, "peak_gb": 38.305503744, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "shared", "N": 8, "sec": 0.12566709518432617, "per_q": 0.01570838689804077, "peak_gb": 38.369219072, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "shared", "N": 16, "sec": 0.16375470161437988, "per_q": 0.010234668850898743, "peak_gb": 38.499521024, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "shared", "N": 32, "sec": 0.2775707244873047, "per_q": 0.008674085140228271, "peak_gb": 38.761959424, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "shared", "N": 64, "sec": 0.5131754875183105, "per_q": 0.008018366992473602, "peak_gb": 39.286836736, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "noshare", "N": 1, "sec": 0.14499664306640625, "per_q": 0.14499664306640625, "peak_gb": 38.305535488, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "noshare", "N": 2, "sec": 0.22891640663146973, "per_q": 0.11445820331573486, "peak_gb": 38.305503744, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "noshare", "N": 4, "sec": 0.45706796646118164, "per_q": 0.11426699161529541, "peak_gb": 38.30550528, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "noshare", "N": 8, "sec": 0.9224338531494141, "per_q": 0.11530423164367676, "peak_gb": 38.305508352, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "noshare", "N": 16, "sec": 1.831563949584961, "per_q": 0.11447274684906006, "peak_gb": 38.305514496, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "noshare", "N": 32, "sec": 3.6696431636810303, "per_q": 0.1146763488650322, "peak_gb": 38.305526784, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "noshare", "N": 64, "sec": 7.3978822231292725, "per_q": 0.11559190973639488, "peak_gb": 38.30555136, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "gen_cache", "N": 1, "sec": 0.15314698219299316, "per_q": 0.15314698219299316, "peak_gb": 38.313227776, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "gen_cache", "N": 2, "sec": 0.2521035671234131, "per_q": 0.12605178356170654, "peak_gb": 38.382380032, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "gen_cache", "N": 4, "sec": 0.45166587829589844, "per_q": 0.11291646957397461, "peak_gb": 38.382380032, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "gen_cache", "N": 8, "sec": 0.8397512435913086, "per_q": 0.10496890544891357, "peak_gb": 38.382610432, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "gen_cache", "N": 16, "sec": 1.6201248168945312, "per_q": 0.1012578010559082, "peak_gb": 38.382610432, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "gen_cache", "N": 32, "sec": 3.1985530853271484, "per_q": 0.09995478391647339, "peak_gb": 38.382610432, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "gen_cache", "N": 64, "sec": 6.374762058258057, "per_q": 0.09960565716028214, "peak_gb": 38.382610432, "prefix_tokens": 367}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "shared", "N": 1, "sec": 0.1223301887512207, "per_q": 0.1223301887512207, "peak_gb": 38.35791104, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "shared", "N": 2, "sec": 0.12167048454284668, "per_q": 0.06083524227142334, "peak_gb": 38.357911552, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "shared", "N": 4, "sec": 0.1212913990020752, "per_q": 0.0303228497505188, "peak_gb": 38.357912064, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "shared", "N": 8, "sec": 0.1315321922302246, "per_q": 0.016441524028778076, "peak_gb": 38.381538816, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "shared", "N": 16, "sec": 0.1694190502166748, "per_q": 0.010588690638542175, "peak_gb": 38.514805248, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "shared", "N": 32, "sec": 0.2883946895599365, "per_q": 0.009012334048748016, "peak_gb": 38.780092928, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "shared", "N": 64, "sec": 0.5336720943450928, "per_q": 0.008338626474142075, "peak_gb": 39.313977856, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "noshare", "N": 1, "sec": 0.12116146087646484, "per_q": 0.12116146087646484, "peak_gb": 38.357943808, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "noshare", "N": 2, "sec": 0.2412722110748291, "per_q": 0.12063610553741455, "peak_gb": 38.357912064, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "noshare", "N": 4, "sec": 0.4833664894104004, "per_q": 0.1208416223526001, "peak_gb": 38.3579136, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "noshare", "N": 8, "sec": 0.963618278503418, "per_q": 0.12045228481292725, "peak_gb": 38.357916672, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "noshare", "N": 16, "sec": 1.922821283340454, "per_q": 0.12017633020877838, "peak_gb": 38.357922816, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "noshare", "N": 32, "sec": 3.852726459503174, "per_q": 0.12039770185947418, "peak_gb": 38.357935104, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "noshare", "N": 64, "sec": 7.677307844161987, "per_q": 0.11995793506503105, "peak_gb": 38.35795968, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "gen_cache", "N": 1, "sec": 0.15836119651794434, "per_q": 0.15836119651794434, "peak_gb": 38.365099008, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "gen_cache", "N": 2, "sec": 0.25824666023254395, "per_q": 0.12912333011627197, "peak_gb": 38.420063744, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "gen_cache", "N": 4, "sec": 0.45066213607788086, "per_q": 0.11266553401947021, "peak_gb": 38.422339584, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "gen_cache", "N": 8, "sec": 0.8404343128204346, "per_q": 0.10505428910255432, "peak_gb": 38.422362112, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "gen_cache", "N": 16, "sec": 1.6194589138031006, "per_q": 0.10121618211269379, "peak_gb": 38.424147968, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "gen_cache", "N": 32, "sec": 3.1821417808532715, "per_q": 0.09944193065166473, "peak_gb": 38.424147968, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "gen_cache", "N": 64, "sec": 6.299334526062012, "per_q": 0.09842710196971893, "peak_gb": 38.42451456, "prefix_tokens": 601}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "shared", "N": 1, "sec": 0.12080788612365723, "per_q": 0.12080788612365723, "peak_gb": 38.359702016, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "shared", "N": 2, "sec": 0.12053966522216797, "per_q": 0.060269832611083984, "peak_gb": 38.359702528, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "shared", "N": 4, "sec": 0.1210331916809082, "per_q": 0.03025829792022705, "peak_gb": 38.35970304, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "shared", "N": 8, "sec": 0.1334095001220703, "per_q": 0.01667618751525879, "peak_gb": 38.386314752, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "shared", "N": 16, "sec": 0.18130707740783691, "per_q": 0.011331692337989807, "peak_gb": 38.524666368, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "shared", "N": 32, "sec": 0.2956507205963135, "per_q": 0.009239085018634796, "peak_gb": 38.800779264, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "shared", "N": 64, "sec": 0.5617153644561768, "per_q": 0.008776802569627762, "peak_gb": 39.355626496, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "noshare", "N": 1, "sec": 0.12117719650268555, "per_q": 0.12117719650268555, "peak_gb": 38.359734784, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "noshare", "N": 2, "sec": 0.24022340774536133, "per_q": 0.12011170387268066, "peak_gb": 38.35970304, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "noshare", "N": 4, "sec": 0.47942304611206055, "per_q": 0.11985576152801514, "peak_gb": 38.359704576, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "noshare", "N": 8, "sec": 0.9612166881561279, "per_q": 0.12015208601951599, "peak_gb": 38.359707648, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "noshare", "N": 16, "sec": 1.9190011024475098, "per_q": 0.11993756890296936, "peak_gb": 38.359713792, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "noshare", "N": 32, "sec": 3.850970983505249, "per_q": 0.12034284323453903, "peak_gb": 38.35972608, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "noshare", "N": 64, "sec": 7.698761701583862, "per_q": 0.12029315158724785, "peak_gb": 38.359750656, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "gen_cache", "N": 1, "sec": 0.15839195251464844, "per_q": 0.15839195251464844, "peak_gb": 38.367064064, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "gen_cache", "N": 2, "sec": 0.2599453926086426, "per_q": 0.1299726963043213, "peak_gb": 38.42025984, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "gen_cache", "N": 4, "sec": 0.4521615505218506, "per_q": 0.11304038763046265, "peak_gb": 38.42504704, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "gen_cache", "N": 8, "sec": 0.8437678813934326, "per_q": 0.10547098517417908, "peak_gb": 38.42504704, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "gen_cache", "N": 16, "sec": 1.619844913482666, "per_q": 0.10124030709266663, "peak_gb": 38.42504704, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "gen_cache", "N": 32, "sec": 3.1820218563079834, "per_q": 0.09943818300962448, "peak_gb": 38.425663488, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "gen_cache", "N": 64, "sec": 6.315635442733765, "per_q": 0.09868180379271507, "peak_gb": 38.425980928, "prefix_tokens": 613}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "shared", "N": 1, "sec": 0.1162109375, "per_q": 0.1162109375, "peak_gb": 38.288927232, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "shared", "N": 2, "sec": 0.11645364761352539, "per_q": 0.058226823806762695, "peak_gb": 38.288927744, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "shared", "N": 4, "sec": 0.1162729263305664, "per_q": 0.0290682315826416, "peak_gb": 38.291357696, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "shared", "N": 8, "sec": 0.12554717063903809, "per_q": 0.01569339632987976, "peak_gb": 38.352507904, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "shared", "N": 16, "sec": 0.16025185585021973, "per_q": 0.010015740990638733, "peak_gb": 38.478192128, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "shared", "N": 32, "sec": 0.2602579593658447, "per_q": 0.008133061230182648, "peak_gb": 38.727168512, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "shared", "N": 64, "sec": 0.4882955551147461, "per_q": 0.007629618048667908, "peak_gb": 39.227136512, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "noshare", "N": 1, "sec": 0.1148843765258789, "per_q": 0.1148843765258789, "peak_gb": 38.28896, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "noshare", "N": 2, "sec": 0.23044991493225098, "per_q": 0.11522495746612549, "peak_gb": 38.288928256, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "noshare", "N": 4, "sec": 0.4595303535461426, "per_q": 0.11488258838653564, "peak_gb": 38.288929792, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "noshare", "N": 8, "sec": 0.9215452671051025, "per_q": 0.11519315838813782, "peak_gb": 38.288932864, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "noshare", "N": 16, "sec": 1.839477300643921, "per_q": 0.11496733129024506, "peak_gb": 38.288939008, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "noshare", "N": 32, "sec": 3.689420461654663, "per_q": 0.11529438942670822, "peak_gb": 38.288951296, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "noshare", "N": 64, "sec": 7.381611585617065, "per_q": 0.11533768102526665, "peak_gb": 38.288975872, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "gen_cache", "N": 1, "sec": 0.1557755470275879, "per_q": 0.1557755470275879, "peak_gb": 38.316602368, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "gen_cache", "N": 2, "sec": 0.252349853515625, "per_q": 0.1261749267578125, "peak_gb": 38.380438528, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "gen_cache", "N": 4, "sec": 0.451216459274292, "per_q": 0.112804114818573, "peak_gb": 38.383620608, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "gen_cache", "N": 8, "sec": 0.8459765911102295, "per_q": 0.10574707388877869, "peak_gb": 38.383620608, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "gen_cache", "N": 16, "sec": 1.6476073265075684, "per_q": 0.10297545790672302, "peak_gb": 38.383620608, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "gen_cache", "N": 32, "sec": 3.2128183841705322, "per_q": 0.10040057450532913, "peak_gb": 38.383620608, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "gen_cache", "N": 64, "sec": 6.339725494384766, "per_q": 0.09905821084976196, "peak_gb": 38.383858176, "prefix_tokens": 331}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "shared", "N": 1, "sec": 0.11404180526733398, "per_q": 0.11404180526733398, "peak_gb": 38.287279616, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "shared", "N": 2, "sec": 0.11966705322265625, "per_q": 0.059833526611328125, "peak_gb": 38.287280128, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "shared", "N": 4, "sec": 0.11777353286743164, "per_q": 0.02944338321685791, "peak_gb": 38.299142144, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "shared", "N": 8, "sec": 0.12871956825256348, "per_q": 0.016089946031570435, "peak_gb": 38.370876928, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "shared", "N": 16, "sec": 0.19084668159484863, "per_q": 0.01192791759967804, "peak_gb": 38.51383808, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "shared", "N": 32, "sec": 0.3003048896789551, "per_q": 0.009384527802467346, "peak_gb": 38.800841728, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "shared", "N": 64, "sec": 0.5796887874603271, "per_q": 0.009057637304067612, "peak_gb": 39.374849536, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "noshare", "N": 1, "sec": 0.11590766906738281, "per_q": 0.11590766906738281, "peak_gb": 38.287312384, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "noshare", "N": 2, "sec": 0.2294316291809082, "per_q": 0.1147158145904541, "peak_gb": 38.28728064, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "noshare", "N": 4, "sec": 0.460618257522583, "per_q": 0.11515456438064575, "peak_gb": 38.287282176, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "noshare", "N": 8, "sec": 0.9157578945159912, "per_q": 0.1144697368144989, "peak_gb": 38.287285248, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "noshare", "N": 16, "sec": 1.8326795101165771, "per_q": 0.11454246938228607, "peak_gb": 38.287291392, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "noshare", "N": 32, "sec": 3.685177803039551, "per_q": 0.11516180634498596, "peak_gb": 38.28730368, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "noshare", "N": 64, "sec": 7.341569662094116, "per_q": 0.11471202597022057, "peak_gb": 38.287328256, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "gen_cache", "N": 1, "sec": 0.15446758270263672, "per_q": 0.15446758270263672, "peak_gb": 38.316837376, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "gen_cache", "N": 2, "sec": 0.25282764434814453, "per_q": 0.12641382217407227, "peak_gb": 38.386818048, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "gen_cache", "N": 4, "sec": 0.44886207580566406, "per_q": 0.11221551895141602, "peak_gb": 38.386818048, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "gen_cache", "N": 8, "sec": 0.8403317928314209, "per_q": 0.10504147410392761, "peak_gb": 38.386818048, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "gen_cache", "N": 16, "sec": 1.637951135635376, "per_q": 0.102371945977211, "peak_gb": 38.386818048, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "gen_cache", "N": 32, "sec": 3.2123701572418213, "per_q": 0.10038656741380692, "peak_gb": 38.386818048, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "gen_cache", "N": 64, "sec": 6.357402801513672, "per_q": 0.09933441877365112, "peak_gb": 38.386818048, "prefix_tokens": 319}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "shared", "N": 1, "sec": 0.11702322959899902, "per_q": 0.11702322959899902, "peak_gb": 38.324995072, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "shared", "N": 2, "sec": 0.11481690406799316, "per_q": 0.05740845203399658, "peak_gb": 38.324995584, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "shared", "N": 4, "sec": 0.11430478096008301, "per_q": 0.028576195240020752, "peak_gb": 38.324996096, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "shared", "N": 8, "sec": 0.11481142044067383, "per_q": 0.014351427555084229, "peak_gb": 38.3385984, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "shared", "N": 16, "sec": 0.15004611015319824, "per_q": 0.00937788188457489, "peak_gb": 38.444807168, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "shared", "N": 32, "sec": 0.22151565551757812, "per_q": 0.006922364234924316, "peak_gb": 38.651785728, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "shared", "N": 64, "sec": 0.3972351551055908, "per_q": 0.006206799298524857, "peak_gb": 39.068888576, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "noshare", "N": 1, "sec": 0.11403870582580566, "per_q": 0.11403870582580566, "peak_gb": 38.32502784, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "noshare", "N": 2, "sec": 0.2278287410736084, "per_q": 0.1139143705368042, "peak_gb": 38.324996096, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "noshare", "N": 4, "sec": 0.4583556652069092, "per_q": 0.1145889163017273, "peak_gb": 38.324997632, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "noshare", "N": 8, "sec": 0.9167871475219727, "per_q": 0.11459839344024658, "peak_gb": 38.325000704, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "noshare", "N": 16, "sec": 1.835005521774292, "per_q": 0.11468784511089325, "peak_gb": 38.325006848, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "noshare", "N": 32, "sec": 3.699907064437866, "per_q": 0.11562209576368332, "peak_gb": 38.325019136, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "noshare", "N": 64, "sec": 7.304059743881226, "per_q": 0.11412593349814415, "peak_gb": 38.325043712, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "gen_cache", "N": 1, "sec": 0.1566314697265625, "per_q": 0.1566314697265625, "peak_gb": 38.333983232, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "gen_cache", "N": 2, "sec": 0.2527890205383301, "per_q": 0.12639451026916504, "peak_gb": 38.398044672, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "gen_cache", "N": 4, "sec": 0.447859525680542, "per_q": 0.1119648814201355, "peak_gb": 38.3996032, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "gen_cache", "N": 8, "sec": 0.8395030498504639, "per_q": 0.10493788123130798, "peak_gb": 38.3996032, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "gen_cache", "N": 16, "sec": 1.6264140605926514, "per_q": 0.10165087878704071, "peak_gb": 38.40085248, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "gen_cache", "N": 32, "sec": 3.185166120529175, "per_q": 0.09953644126653671, "peak_gb": 38.40085248, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "gen_cache", "N": 64, "sec": 6.311089277267456, "per_q": 0.098610769957304, "peak_gb": 38.40085248, "prefix_tokens": 501}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "shared", "N": 1, "sec": 0.11463713645935059, "per_q": 0.11463713645935059, "peak_gb": 38.231887872, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "shared", "N": 2, "sec": 0.11574959754943848, "per_q": 0.05787479877471924, "peak_gb": 38.252269568, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "shared", "N": 4, "sec": 0.11524033546447754, "per_q": 0.028810083866119385, "peak_gb": 38.289643008, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "shared", "N": 8, "sec": 0.13392400741577148, "per_q": 0.016740500926971436, "peak_gb": 38.366884352, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "shared", "N": 16, "sec": 0.1981358528137207, "per_q": 0.012383490800857544, "peak_gb": 38.522808832, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "shared", "N": 32, "sec": 0.3330111503601074, "per_q": 0.010406598448753357, "peak_gb": 38.834658304, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "shared", "N": 64, "sec": 0.643740177154541, "per_q": 0.010058440268039703, "peak_gb": 39.458356736, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "noshare", "N": 1, "sec": 0.1134042739868164, "per_q": 0.1134042739868164, "peak_gb": 38.23192064, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "noshare", "N": 2, "sec": 0.22950983047485352, "per_q": 0.11475491523742676, "peak_gb": 38.231888896, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "noshare", "N": 4, "sec": 0.45745062828063965, "per_q": 0.11436265707015991, "peak_gb": 38.231890432, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "noshare", "N": 8, "sec": 0.9328105449676514, "per_q": 0.11660131812095642, "peak_gb": 38.231893504, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "noshare", "N": 16, "sec": 1.8378031253814697, "per_q": 0.11486269533634186, "peak_gb": 38.231899648, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "noshare", "N": 32, "sec": 3.688858985900879, "per_q": 0.11527684330940247, "peak_gb": 38.231911936, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "noshare", "N": 64, "sec": 7.33789587020874, "per_q": 0.11465462297201157, "peak_gb": 38.231936512, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "gen_cache", "N": 1, "sec": 0.15335750579833984, "per_q": 0.15335750579833984, "peak_gb": 38.294254592, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "gen_cache", "N": 2, "sec": 0.252718448638916, "per_q": 0.126359224319458, "peak_gb": 38.354097152, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "gen_cache", "N": 4, "sec": 0.4463834762573242, "per_q": 0.11159586906433105, "peak_gb": 38.354097152, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "gen_cache", "N": 8, "sec": 0.8381597995758057, "per_q": 0.10476997494697571, "peak_gb": 38.354097152, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "gen_cache", "N": 16, "sec": 1.6226823329925537, "per_q": 0.1014176458120346, "peak_gb": 38.354097152, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "gen_cache", "N": 32, "sec": 3.2136967182159424, "per_q": 0.1004280224442482, "peak_gb": 38.354097152, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "gen_cache", "N": 64, "sec": 6.337590932846069, "per_q": 0.09902485832571983, "peak_gb": 38.354097152, "prefix_tokens": 94}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "shared", "N": 1, "sec": 0.11415576934814453, "per_q": 0.11415576934814453, "peak_gb": 38.322478592, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "shared", "N": 2, "sec": 0.11521792411804199, "per_q": 0.057608962059020996, "peak_gb": 38.322479104, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "shared", "N": 4, "sec": 0.11514687538146973, "per_q": 0.02878671884536743, "peak_gb": 38.322479616, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "shared", "N": 8, "sec": 0.12359762191772461, "per_q": 0.015449702739715576, "peak_gb": 38.35496448, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "shared", "N": 16, "sec": 0.15628981590270996, "per_q": 0.009768113493919373, "peak_gb": 38.47540736, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "shared", "N": 32, "sec": 0.24828290939331055, "per_q": 0.007758840918540955, "peak_gb": 38.71763712, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "shared", "N": 64, "sec": 0.43914365768432617, "per_q": 0.0068616196513175964, "peak_gb": 39.200523776, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "noshare", "N": 1, "sec": 0.11387419700622559, "per_q": 0.11387419700622559, "peak_gb": 38.32251136, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "noshare", "N": 2, "sec": 0.2283792495727539, "per_q": 0.11418962478637695, "peak_gb": 38.322479616, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "noshare", "N": 4, "sec": 0.5044312477111816, "per_q": 0.1261078119277954, "peak_gb": 38.322481152, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "noshare", "N": 8, "sec": 0.9151010513305664, "per_q": 0.1143876314163208, "peak_gb": 38.322484224, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "noshare", "N": 16, "sec": 1.826028823852539, "per_q": 0.11412680149078369, "peak_gb": 38.322490368, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "noshare", "N": 32, "sec": 3.655047655105591, "per_q": 0.11422023922204971, "peak_gb": 38.322502656, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "noshare", "N": 64, "sec": 7.355090856552124, "per_q": 0.11492329463362694, "peak_gb": 38.322527232, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "gen_cache", "N": 1, "sec": 0.15633201599121094, "per_q": 0.15633201599121094, "peak_gb": 38.329991168, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "gen_cache", "N": 2, "sec": 0.25467562675476074, "per_q": 0.12733781337738037, "peak_gb": 38.398682624, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "gen_cache", "N": 4, "sec": 0.4485795497894287, "per_q": 0.11214488744735718, "peak_gb": 38.40122112, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "gen_cache", "N": 8, "sec": 0.8372311592102051, "per_q": 0.10465389490127563, "peak_gb": 38.40122112, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "gen_cache", "N": 16, "sec": 1.617070198059082, "per_q": 0.10106688737869263, "peak_gb": 38.40288512, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "gen_cache", "N": 32, "sec": 3.1984329223632812, "per_q": 0.09995102882385254, "peak_gb": 38.40288512, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "gen_cache", "N": 64, "sec": 6.369909763336182, "per_q": 0.09952984005212784, "peak_gb": 38.40288512, "prefix_tokens": 486}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "shared", "N": 1, "sec": 0.11340141296386719, "per_q": 0.11340141296386719, "peak_gb": 38.22525184, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "shared", "N": 2, "sec": 0.11400604248046875, "per_q": 0.057003021240234375, "peak_gb": 38.245908992, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "shared", "N": 4, "sec": 0.11476564407348633, "per_q": 0.028691411018371582, "peak_gb": 38.274241024, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "shared", "N": 8, "sec": 0.12340211868286133, "per_q": 0.015425264835357666, "peak_gb": 38.334138368, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "shared", "N": 16, "sec": 0.15752530097961426, "per_q": 0.009845331311225891, "peak_gb": 38.456088064, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "shared", "N": 32, "sec": 0.25488734245300293, "per_q": 0.007965229451656342, "peak_gb": 38.704377856, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "shared", "N": 64, "sec": 0.4476587772369385, "per_q": 0.006994668394327164, "peak_gb": 39.19623936, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "noshare", "N": 1, "sec": 0.11436343193054199, "per_q": 0.11436343193054199, "peak_gb": 38.225284608, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "noshare", "N": 2, "sec": 0.22664880752563477, "per_q": 0.11332440376281738, "peak_gb": 38.225252864, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "noshare", "N": 4, "sec": 0.4527928829193115, "per_q": 0.11319822072982788, "peak_gb": 38.2252544, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "noshare", "N": 8, "sec": 0.9067165851593018, "per_q": 0.11333957314491272, "peak_gb": 38.225257472, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "noshare", "N": 16, "sec": 1.8287842273712158, "per_q": 0.11429901421070099, "peak_gb": 38.225263616, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "noshare", "N": 32, "sec": 3.633035182952881, "per_q": 0.11353234946727753, "peak_gb": 38.225275904, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "noshare", "N": 64, "sec": 7.329185724258423, "per_q": 0.11451852694153786, "peak_gb": 38.22530048, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "gen_cache", "N": 1, "sec": 0.15317249298095703, "per_q": 0.15317249298095703, "peak_gb": 38.286585856, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "gen_cache", "N": 2, "sec": 0.2537708282470703, "per_q": 0.12688541412353516, "peak_gb": 38.344282112, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "gen_cache", "N": 4, "sec": 0.4467604160308838, "per_q": 0.11169010400772095, "peak_gb": 38.344282112, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "gen_cache", "N": 8, "sec": 0.837782621383667, "per_q": 0.10472282767295837, "peak_gb": 38.344282112, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "gen_cache", "N": 16, "sec": 1.6214816570281982, "per_q": 0.10134260356426239, "peak_gb": 38.344282112, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "gen_cache", "N": 32, "sec": 3.1861231327056885, "per_q": 0.09956634789705276, "peak_gb": 38.344282112, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "gen_cache", "N": 64, "sec": 6.379891633987427, "per_q": 0.09968580678105354, "peak_gb": 38.344282112, "prefix_tokens": 73}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "shared", "N": 1, "sec": 0.1200556755065918, "per_q": 0.1200556755065918, "peak_gb": 38.327628288, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "shared", "N": 2, "sec": 0.12064576148986816, "per_q": 0.06032288074493408, "peak_gb": 38.3276288, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "shared", "N": 4, "sec": 0.12047767639160156, "per_q": 0.03011941909790039, "peak_gb": 38.327629312, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "shared", "N": 8, "sec": 0.12118935585021973, "per_q": 0.015148669481277466, "peak_gb": 38.341867008, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "shared", "N": 16, "sec": 0.15658903121948242, "per_q": 0.009786814451217651, "peak_gb": 38.449828352, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "shared", "N": 32, "sec": 0.23705148696899414, "per_q": 0.007407858967781067, "peak_gb": 38.664177664, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "shared", "N": 64, "sec": 0.4116365909576416, "per_q": 0.00643182173371315, "peak_gb": 39.089632768, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "noshare", "N": 1, "sec": 0.11974477767944336, "per_q": 0.11974477767944336, "peak_gb": 38.327661056, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "noshare", "N": 2, "sec": 0.23926091194152832, "per_q": 0.11963045597076416, "peak_gb": 38.327629312, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "noshare", "N": 4, "sec": 0.47928810119628906, "per_q": 0.11982202529907227, "peak_gb": 38.327630848, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "noshare", "N": 8, "sec": 0.9534265995025635, "per_q": 0.11917832493782043, "peak_gb": 38.32763392, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "noshare", "N": 16, "sec": 1.9004511833190918, "per_q": 0.11877819895744324, "peak_gb": 38.327640064, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "noshare", "N": 32, "sec": 3.804621934890747, "per_q": 0.11889443546533585, "peak_gb": 38.327652352, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "noshare", "N": 64, "sec": 7.592919111251831, "per_q": 0.11863936111330986, "peak_gb": 38.327676928, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "gen_cache", "N": 1, "sec": 0.15765881538391113, "per_q": 0.15765881538391113, "peak_gb": 38.334976512, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "gen_cache", "N": 2, "sec": 0.2563967704772949, "per_q": 0.12819838523864746, "peak_gb": 38.39824128, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "gen_cache", "N": 4, "sec": 0.4540677070617676, "per_q": 0.1135169267654419, "peak_gb": 38.402349568, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "gen_cache", "N": 8, "sec": 0.8472998142242432, "per_q": 0.1059124767780304, "peak_gb": 38.402349568, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "gen_cache", "N": 16, "sec": 1.623030662536621, "per_q": 0.10143941640853882, "peak_gb": 38.402349568, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "gen_cache", "N": 32, "sec": 3.1961166858673096, "per_q": 0.09987864643335342, "peak_gb": 38.402349568, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "gen_cache", "N": 64, "sec": 6.304255723953247, "per_q": 0.09850399568676949, "peak_gb": 38.402349568, "prefix_tokens": 507}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "shared", "N": 1, "sec": 0.11916041374206543, "per_q": 0.11916041374206543, "peak_gb": 38.331794944, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "shared", "N": 2, "sec": 0.11968278884887695, "per_q": 0.05984139442443848, "peak_gb": 38.331795456, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "shared", "N": 4, "sec": 0.12027764320373535, "per_q": 0.030069410800933838, "peak_gb": 38.331795968, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "shared", "N": 8, "sec": 0.12946152687072754, "per_q": 0.016182690858840942, "peak_gb": 38.355308544, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "shared", "N": 16, "sec": 0.16163086891174316, "per_q": 0.010101929306983948, "peak_gb": 38.474555904, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "shared", "N": 32, "sec": 0.2529482841491699, "per_q": 0.00790463387966156, "peak_gb": 38.714976256, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "shared", "N": 64, "sec": 0.44467639923095703, "per_q": 0.006948068737983704, "peak_gb": 39.195341312, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "noshare", "N": 1, "sec": 0.12046408653259277, "per_q": 0.12046408653259277, "peak_gb": 38.331827712, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "noshare", "N": 2, "sec": 0.23952722549438477, "per_q": 0.11976361274719238, "peak_gb": 38.331795968, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "noshare", "N": 4, "sec": 0.47930192947387695, "per_q": 0.11982548236846924, "peak_gb": 38.331797504, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "noshare", "N": 8, "sec": 0.9547648429870605, "per_q": 0.11934560537338257, "peak_gb": 38.331800576, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "noshare", "N": 16, "sec": 1.9096121788024902, "per_q": 0.11935076117515564, "peak_gb": 38.33180672, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "noshare", "N": 32, "sec": 3.831221580505371, "per_q": 0.11972567439079285, "peak_gb": 38.331819008, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "noshare", "N": 64, "sec": 7.673542022705078, "per_q": 0.11989909410476685, "peak_gb": 38.331843584, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "gen_cache", "N": 1, "sec": 0.15755105018615723, "per_q": 0.15755105018615723, "peak_gb": 38.348744192, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "gen_cache", "N": 2, "sec": 0.25617361068725586, "per_q": 0.12808680534362793, "peak_gb": 38.41223168, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "gen_cache", "N": 4, "sec": 0.4520838260650635, "per_q": 0.11302095651626587, "peak_gb": 38.418767872, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "gen_cache", "N": 8, "sec": 0.8444671630859375, "per_q": 0.10555839538574219, "peak_gb": 38.41912832, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "gen_cache", "N": 16, "sec": 1.6229839324951172, "per_q": 0.10143649578094482, "peak_gb": 38.422431744, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "gen_cache", "N": 32, "sec": 3.1780409812927246, "per_q": 0.09931378066539764, "peak_gb": 38.422431744, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "gen_cache", "N": 64, "sec": 6.3261799812316895, "per_q": 0.09884656220674515, "peak_gb": 38.422571008, "prefix_tokens": 528}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "shared", "N": 1, "sec": 0.1195685863494873, "per_q": 0.1195685863494873, "peak_gb": 38.347011072, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "shared", "N": 2, "sec": 0.12028050422668457, "per_q": 0.060140252113342285, "peak_gb": 38.347011584, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "shared", "N": 4, "sec": 0.12062740325927734, "per_q": 0.030156850814819336, "peak_gb": 38.347012096, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "shared", "N": 8, "sec": 0.12005472183227539, "per_q": 0.015006840229034424, "peak_gb": 38.355567616, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "shared", "N": 16, "sec": 0.15860676765441895, "per_q": 0.009912922978401184, "peak_gb": 38.46362624, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "shared", "N": 32, "sec": 0.24524760246276855, "per_q": 0.007663987576961517, "peak_gb": 38.679743488, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "shared", "N": 64, "sec": 0.4247441291809082, "per_q": 0.006636627018451691, "peak_gb": 39.11286272, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "noshare", "N": 1, "sec": 0.11851000785827637, "per_q": 0.11851000785827637, "peak_gb": 38.34704384, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "noshare", "N": 2, "sec": 0.237534761428833, "per_q": 0.1187673807144165, "peak_gb": 38.347012096, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "noshare", "N": 4, "sec": 0.47473573684692383, "per_q": 0.11868393421173096, "peak_gb": 38.347013632, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "noshare", "N": 8, "sec": 0.9515290260314941, "per_q": 0.11894112825393677, "peak_gb": 38.347016704, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "noshare", "N": 16, "sec": 1.898040533065796, "per_q": 0.11862753331661224, "peak_gb": 38.347022848, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "noshare", "N": 32, "sec": 3.798895835876465, "per_q": 0.11871549487113953, "peak_gb": 38.347035136, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "noshare", "N": 64, "sec": 7.618880271911621, "per_q": 0.11904500424861908, "peak_gb": 38.347059712, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "gen_cache", "N": 1, "sec": 0.158613920211792, "per_q": 0.158613920211792, "peak_gb": 38.355953152, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "gen_cache", "N": 2, "sec": 0.25943756103515625, "per_q": 0.12971878051757812, "peak_gb": 38.414139392, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "gen_cache", "N": 4, "sec": 0.4587247371673584, "per_q": 0.1146811842918396, "peak_gb": 38.415020032, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "gen_cache", "N": 8, "sec": 0.8511555194854736, "per_q": 0.1063944399356842, "peak_gb": 38.415650816, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "gen_cache", "N": 16, "sec": 1.6457138061523438, "per_q": 0.10285711288452148, "peak_gb": 38.417047552, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "gen_cache", "N": 32, "sec": 3.2394485473632812, "per_q": 0.10123276710510254, "peak_gb": 38.417569792, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "gen_cache", "N": 64, "sec": 6.319709777832031, "per_q": 0.09874546527862549, "peak_gb": 38.420432896, "prefix_tokens": 555}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "shared", "N": 1, "sec": 0.12031984329223633, "per_q": 0.12031984329223633, "peak_gb": 38.355225088, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "shared", "N": 2, "sec": 0.12084650993347168, "per_q": 0.06042325496673584, "peak_gb": 38.3552256, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "shared", "N": 4, "sec": 0.12117981910705566, "per_q": 0.030294954776763916, "peak_gb": 38.355226112, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "shared", "N": 8, "sec": 0.1328747272491455, "per_q": 0.01660934090614319, "peak_gb": 38.386481664, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "shared", "N": 16, "sec": 0.1803455352783203, "per_q": 0.01127159595489502, "peak_gb": 38.525128192, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "shared", "N": 32, "sec": 0.29358959197998047, "per_q": 0.00917467474937439, "peak_gb": 38.801224704, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "shared", "N": 64, "sec": 0.5583176612854004, "per_q": 0.008723713457584381, "peak_gb": 39.355826176, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "noshare", "N": 1, "sec": 0.12025880813598633, "per_q": 0.12025880813598633, "peak_gb": 38.355257856, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "noshare", "N": 2, "sec": 0.24001216888427734, "per_q": 0.12000608444213867, "peak_gb": 38.355226112, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "noshare", "N": 4, "sec": 0.47989368438720703, "per_q": 0.11997342109680176, "peak_gb": 38.355227648, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "noshare", "N": 8, "sec": 0.9622669219970703, "per_q": 0.12028336524963379, "peak_gb": 38.35523072, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "noshare", "N": 16, "sec": 1.9173307418823242, "per_q": 0.11983317136764526, "peak_gb": 38.355236864, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "noshare", "N": 32, "sec": 3.853625774383545, "per_q": 0.12042580544948578, "peak_gb": 38.355249152, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "noshare", "N": 64, "sec": 7.6603803634643555, "per_q": 0.11969344317913055, "peak_gb": 38.355273728, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "gen_cache", "N": 1, "sec": 0.15761137008666992, "per_q": 0.15761137008666992, "peak_gb": 38.360132096, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "gen_cache", "N": 2, "sec": 0.25580453872680664, "per_q": 0.12790226936340332, "peak_gb": 38.415908864, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "gen_cache", "N": 4, "sec": 0.4523136615753174, "per_q": 0.11307841539382935, "peak_gb": 38.418225152, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "gen_cache", "N": 8, "sec": 0.8433010578155518, "per_q": 0.10541263222694397, "peak_gb": 38.418460672, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "gen_cache", "N": 16, "sec": 1.6347792148590088, "per_q": 0.10217370092868805, "peak_gb": 38.420568064, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "gen_cache", "N": 32, "sec": 3.1959805488586426, "per_q": 0.09987439215183258, "peak_gb": 38.421932032, "prefix_tokens": 583}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "gen_cache", "N": 64, "sec": 6.31879997253418, "per_q": 0.09873124957084656, "peak_gb": 38.42249728, "prefix_tokens": 583}


==> analysis_data/efficiency/eff_slidebench_tcga_curve_slidechat.jsonl <==
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "slidechat", "N": 1, "sec": 0.738501787185669, "per_q": 0.738501787185669, "peak_gb": 18.507231232, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "slidechat", "N": 2, "sec": 0.9448108673095703, "per_q": 0.47240543365478516, "peak_gb": 18.50872576, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "slidechat", "N": 4, "sec": 1.271549940109253, "per_q": 0.31788748502731323, "peak_gb": 18.508726784, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "slidechat", "N": 8, "sec": 1.9281468391418457, "per_q": 0.2410183548927307, "peak_gb": 18.508728832, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "slidechat", "N": 16, "sec": 3.2299647331237793, "per_q": 0.2018727958202362, "peak_gb": 18.508732928, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "slidechat", "N": 32, "sec": 5.781153917312622, "per_q": 0.18066105991601944, "peak_gb": 18.50874112, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-49-AAQV-01Z-00-DX1.4CC37621-C952-4684-96E3-9B97CDAD8056", "mode": "slidechat", "N": 64, "sec": 10.89803957939148, "per_q": 0.17028186842799187, "peak_gb": 18.508757504, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "slidechat", "N": 1, "sec": 0.3574187755584717, "per_q": 0.3574187755584717, "peak_gb": 16.831849472, "visual_tokens": 3862}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "slidechat", "N": 2, "sec": 0.4340379238128662, "per_q": 0.2170189619064331, "peak_gb": 16.831849984, "visual_tokens": 3862}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "slidechat", "N": 4, "sec": 0.6835081577301025, "per_q": 0.17087703943252563, "peak_gb": 16.831851008, "visual_tokens": 3862}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "slidechat", "N": 8, "sec": 1.087507963180542, "per_q": 0.13593849539756775, "peak_gb": 16.831853056, "visual_tokens": 3862}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "slidechat", "N": 16, "sec": 1.993769884109497, "per_q": 0.12461061775684357, "peak_gb": 16.831857152, "visual_tokens": 3862}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "slidechat", "N": 32, "sec": 3.705681800842285, "per_q": 0.11580255627632141, "peak_gb": 16.831865344, "visual_tokens": 3862}
{"bench": "slidebench_tcga", "slide_id": "TCGA-63-A5MJ-01Z-00-DX1.4F060025-3A21-4FEB-8A63-F55A95BFBA30", "mode": "slidechat", "N": 64, "sec": 7.227728843688965, "per_q": 0.11293326318264008, "peak_gb": 16.831881728, "visual_tokens": 3862}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "slidechat", "N": 1, "sec": 0.6107378005981445, "per_q": 0.6107378005981445, "peak_gb": 18.022810624, "visual_tokens": 8395}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "slidechat", "N": 2, "sec": 0.7754042148590088, "per_q": 0.3877021074295044, "peak_gb": 18.022980096, "visual_tokens": 8395}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "slidechat", "N": 4, "sec": 1.1070740222930908, "per_q": 0.2767685055732727, "peak_gb": 18.025515008, "visual_tokens": 8395}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "slidechat", "N": 8, "sec": 1.7691810131072998, "per_q": 0.22114762663841248, "peak_gb": 18.025517568, "visual_tokens": 8395}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "slidechat", "N": 16, "sec": 3.0881097316741943, "per_q": 0.19300685822963715, "peak_gb": 18.0255232, "visual_tokens": 8395}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "slidechat", "N": 32, "sec": 5.730255842208862, "per_q": 0.17907049506902695, "peak_gb": 18.025533952, "visual_tokens": 8395}
{"bench": "slidebench_tcga", "slide_id": "TCGA-77-8156-01Z-00-DX1.9ed8c07d-61f3-4f6b-9c8b-312917c64e04", "mode": "slidechat", "N": 64, "sec": 11.019514799118042, "per_q": 0.1721799187362194, "peak_gb": 18.025555968, "visual_tokens": 8395}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "slidechat", "N": 1, "sec": 0.8710281848907471, "per_q": 0.8710281848907471, "peak_gb": 18.510790656, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "slidechat", "N": 2, "sec": 1.1302127838134766, "per_q": 0.5651063919067383, "peak_gb": 18.51079168, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "slidechat", "N": 4, "sec": 1.4717540740966797, "per_q": 0.3679385185241699, "peak_gb": 18.510793728, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "slidechat", "N": 8, "sec": 2.266481876373291, "per_q": 0.2833102345466614, "peak_gb": 18.510797312, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "slidechat", "N": 16, "sec": 3.926147699356079, "per_q": 0.24538423120975494, "peak_gb": 18.51080448, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "slidechat", "N": 32, "sec": 7.2311201095581055, "per_q": 0.2259725034236908, "peak_gb": 18.510819328, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A0EY-01Z-00-DX1.2F2428B3-0767-48E0-AC22-443C244CBD16", "mode": "slidechat", "N": 64, "sec": 13.6844003200531, "per_q": 0.2138187550008297, "peak_gb": 18.510849024, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "slidechat", "N": 1, "sec": 0.8333666324615479, "per_q": 0.8333666324615479, "peak_gb": 18.509371392, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "slidechat", "N": 2, "sec": 1.053783655166626, "per_q": 0.526891827583313, "peak_gb": 18.509372416, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "slidechat", "N": 4, "sec": 1.4906916618347168, "per_q": 0.3726729154586792, "peak_gb": 18.509374464, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "slidechat", "N": 8, "sec": 2.3692562580108643, "per_q": 0.29615703225135803, "peak_gb": 18.50937856, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "slidechat", "N": 16, "sec": 4.123348712921143, "per_q": 0.2577092945575714, "peak_gb": 18.509386752, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "slidechat", "N": 32, "sec": 7.628573179244995, "per_q": 0.2383929118514061, "peak_gb": 18.509403136, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A1G6-01Z-00-DX1.BCC3EC46-CEBF-4B37-BCF0-266D18170B54", "mode": "slidechat", "N": 64, "sec": 14.692852258682251, "per_q": 0.22957581654191017, "peak_gb": 18.509435904, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "slidechat", "N": 1, "sec": 0.7950384616851807, "per_q": 0.7950384616851807, "peak_gb": 18.508596224, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "slidechat", "N": 2, "sec": 0.8964684009552002, "per_q": 0.4482342004776001, "peak_gb": 18.508596736, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "slidechat", "N": 4, "sec": 1.1573712825775146, "per_q": 0.28934282064437866, "peak_gb": 18.50859776, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "slidechat", "N": 8, "sec": 1.6996867656707764, "per_q": 0.21246084570884705, "peak_gb": 18.508599808, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "slidechat", "N": 16, "sec": 2.7842695713043213, "per_q": 0.17401684820652008, "peak_gb": 18.508603904, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "slidechat", "N": 32, "sec": 4.954149484634399, "per_q": 0.15481717139482498, "peak_gb": 18.508612096, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-A2-A4S0-01Z-00-DX1.5878187D-325F-4274-BE41-86BB2BA5F841", "mode": "slidechat", "N": 64, "sec": 9.293241500854492, "per_q": 0.14520689845085144, "peak_gb": 18.50862848, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "slidechat", "N": 1, "sec": 0.8341636657714844, "per_q": 0.8341636657714844, "peak_gb": 18.509758464, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "slidechat", "N": 2, "sec": 0.9549217224121094, "per_q": 0.4774608612060547, "peak_gb": 18.509758976, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "slidechat", "N": 4, "sec": 1.3727500438690186, "per_q": 0.34318751096725464, "peak_gb": 18.509760512, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "slidechat", "N": 8, "sec": 2.031973361968994, "per_q": 0.25399667024612427, "peak_gb": 18.509763072, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "slidechat", "N": 16, "sec": 3.5298855304718018, "per_q": 0.2206178456544876, "peak_gb": 18.509768704, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "slidechat", "N": 32, "sec": 6.340169191360474, "per_q": 0.1981302872300148, "peak_gb": 18.509779456, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A004-01Z-00-DX1.2576461E-7FA3-4CC6-8CC3-58D8E88CE04D", "mode": "slidechat", "N": 64, "sec": 12.155030012130737, "per_q": 0.18992234393954277, "peak_gb": 18.509801472, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "slidechat", "N": 1, "sec": 0.707944393157959, "per_q": 0.707944393157959, "peak_gb": 18.168697856, "visual_tokens": 8945}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "slidechat", "N": 2, "sec": 0.9146227836608887, "per_q": 0.45731139183044434, "peak_gb": 18.16869888, "visual_tokens": 8945}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "slidechat", "N": 4, "sec": 1.3274633884429932, "per_q": 0.3318658471107483, "peak_gb": 18.168700928, "visual_tokens": 8945}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "slidechat", "N": 8, "sec": 2.1534998416900635, "per_q": 0.26918748021125793, "peak_gb": 18.168705024, "visual_tokens": 8945}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "slidechat", "N": 16, "sec": 3.8037781715393066, "per_q": 0.23773613572120667, "peak_gb": 18.168713216, "visual_tokens": 8945}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "slidechat", "N": 32, "sec": 7.100523471832275, "per_q": 0.2218913584947586, "peak_gb": 18.1687296, "visual_tokens": 8945}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AA-A01F-01Z-00-DX1.A09E4A5B-1DD2-472C-B387-91803FEE514A", "mode": "slidechat", "N": 64, "sec": 13.694263935089111, "per_q": 0.21397287398576736, "peak_gb": 18.168762368, "visual_tokens": 8945}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "slidechat", "N": 1, "sec": 0.3753688335418701, "per_q": 0.3753688335418701, "peak_gb": 17.412560896, "visual_tokens": 6067}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "slidechat", "N": 2, "sec": 0.4286975860595703, "per_q": 0.21434879302978516, "peak_gb": 17.41256192, "visual_tokens": 6067}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "slidechat", "N": 4, "sec": 0.5345687866210938, "per_q": 0.13364219665527344, "peak_gb": 17.412563968, "visual_tokens": 6067}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "slidechat", "N": 8, "sec": 0.746002197265625, "per_q": 0.09325027465820312, "peak_gb": 17.412568064, "visual_tokens": 6067}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "slidechat", "N": 16, "sec": 1.1701726913452148, "per_q": 0.07313579320907593, "peak_gb": 17.412576256, "visual_tokens": 6067}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "slidechat", "N": 32, "sec": 2.0173707008361816, "per_q": 0.06304283440113068, "peak_gb": 17.41259264, "visual_tokens": 6067}
{"bench": "slidebench_tcga", "slide_id": "TCGA-AD-A5EK-01Z-00-DX1.709B3557-3E24-4CAB-8CD6-604C9438BC12", "mode": "slidechat", "N": 64, "sec": 3.713641405105591, "per_q": 0.05802564695477486, "peak_gb": 17.412625408, "visual_tokens": 6067}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "slidechat", "N": 1, "sec": 0.5032303333282471, "per_q": 0.5032303333282471, "peak_gb": 17.934220288, "visual_tokens": 8051}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "slidechat", "N": 2, "sec": 0.6302793025970459, "per_q": 0.31513965129852295, "peak_gb": 17.9342208, "visual_tokens": 8051}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "slidechat", "N": 4, "sec": 0.8132946491241455, "per_q": 0.20332366228103638, "peak_gb": 17.934221824, "visual_tokens": 8051}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "slidechat", "N": 8, "sec": 1.1798017024993896, "per_q": 0.1474752128124237, "peak_gb": 17.934223872, "visual_tokens": 8051}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "slidechat", "N": 16, "sec": 1.9130265712738037, "per_q": 0.11956416070461273, "peak_gb": 17.934227968, "visual_tokens": 8051}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "slidechat", "N": 32, "sec": 3.3795652389526367, "per_q": 0.1056114137172699, "peak_gb": 17.93423616, "visual_tokens": 8051}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BA-5558-01Z-00-DX1.a134a6eb-86d6-4619-a90b-1d471e8aa348", "mode": "slidechat", "N": 64, "sec": 6.312457084655762, "per_q": 0.09863214194774628, "peak_gb": 17.934252544, "visual_tokens": 8051}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "slidechat", "N": 1, "sec": 0.9908359050750732, "per_q": 0.9908359050750732, "peak_gb": 18.514403328, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "slidechat", "N": 2, "sec": 1.1313347816467285, "per_q": 0.5656673908233643, "peak_gb": 18.51440384, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "slidechat", "N": 4, "sec": 1.6486217975616455, "per_q": 0.4121554493904114, "peak_gb": 18.514405376, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "slidechat", "N": 8, "sec": 2.680758237838745, "per_q": 0.33509477972984314, "peak_gb": 18.514408448, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "slidechat", "N": 16, "sec": 4.746425628662109, "per_q": 0.29665160179138184, "peak_gb": 18.514414592, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "slidechat", "N": 32, "sec": 8.877866506576538, "per_q": 0.2774333283305168, "peak_gb": 18.51442688, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BH-A0DH-01Z-00-DX1.968AA1FD-068C-4B90-8C95-85BF2EFC3E3F", "mode": "slidechat", "N": 64, "sec": 17.14501428604126, "per_q": 0.2678908482193947, "peak_gb": 18.514451456, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "slidechat", "N": 1, "sec": 0.8140373229980469, "per_q": 0.8140373229980469, "peak_gb": 18.507359232, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "slidechat", "N": 2, "sec": 1.0128397941589355, "per_q": 0.5064198970794678, "peak_gb": 18.507359744, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "slidechat", "N": 4, "sec": 1.410311222076416, "per_q": 0.352577805519104, "peak_gb": 18.507360768, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "slidechat", "N": 8, "sec": 2.2042958736419678, "per_q": 0.27553698420524597, "peak_gb": 18.507362816, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "slidechat", "N": 16, "sec": 3.7928431034088135, "per_q": 0.23705269396305084, "peak_gb": 18.507366912, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "slidechat", "N": 32, "sec": 6.971645355224609, "per_q": 0.21786391735076904, "peak_gb": 18.507375104, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-6565-01Z-00-DX1.0e53f881-e0d7-4906-946a-67f612906476", "mode": "slidechat", "N": 64, "sec": 13.325120687484741, "per_q": 0.20820501074194908, "peak_gb": 18.507391488, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "slidechat", "N": 1, "sec": 0.8140261173248291, "per_q": 0.8140261173248291, "peak_gb": 18.507034624, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "slidechat", "N": 2, "sec": 1.0116422176361084, "per_q": 0.5058211088180542, "peak_gb": 18.507035136, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "slidechat", "N": 4, "sec": 1.4094891548156738, "per_q": 0.35237228870391846, "peak_gb": 18.50703616, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "slidechat", "N": 8, "sec": 2.2022593021392822, "per_q": 0.2752824127674103, "peak_gb": 18.507038208, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "slidechat", "N": 16, "sec": 3.790449857711792, "per_q": 0.236903116106987, "peak_gb": 18.507042304, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "slidechat", "N": 32, "sec": 6.966136932373047, "per_q": 0.21769177913665771, "peak_gb": 18.507050496, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BR-A4PF-01Z-00-DX1.43DBDE88-34C4-494B-9B47-473ED525149F", "mode": "slidechat", "N": 64, "sec": 13.31978178024292, "per_q": 0.20812159031629562, "peak_gb": 18.50706688, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "slidechat", "N": 1, "sec": 0.7952182292938232, "per_q": 0.7952182292938232, "peak_gb": 18.509113344, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "slidechat", "N": 2, "sec": 0.9754242897033691, "per_q": 0.48771214485168457, "peak_gb": 18.509114368, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "slidechat", "N": 4, "sec": 1.3347539901733398, "per_q": 0.33368849754333496, "peak_gb": 18.509116416, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "slidechat", "N": 8, "sec": 2.054227352142334, "per_q": 0.25677841901779175, "peak_gb": 18.509120512, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "slidechat", "N": 16, "sec": 3.497642755508423, "per_q": 0.21860267221927643, "peak_gb": 18.509128704, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "slidechat", "N": 32, "sec": 6.377622604370117, "per_q": 0.19930070638656616, "peak_gb": 18.509145088, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-BS-A0TI-01Z-00-DX1.288C15DF-9573-46E8-BB9E-F001F2F4F4F5", "mode": "slidechat", "N": 64, "sec": 12.149546384811401, "per_q": 0.18983666226267815, "peak_gb": 18.509177856, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "slidechat", "N": 1, "sec": 0.8710818290710449, "per_q": 0.8710818290710449, "peak_gb": 18.50911232, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "slidechat", "N": 2, "sec": 1.011566400527954, "per_q": 0.505783200263977, "peak_gb": 18.509112832, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "slidechat", "N": 4, "sec": 1.3894412517547607, "per_q": 0.3473603129386902, "peak_gb": 18.509113856, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "slidechat", "N": 8, "sec": 2.0477004051208496, "per_q": 0.2559625506401062, "peak_gb": 18.509115904, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "slidechat", "N": 16, "sec": 3.462444543838501, "per_q": 0.2164027839899063, "peak_gb": 18.50912, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "slidechat", "N": 32, "sec": 6.197234392166138, "per_q": 0.1936635747551918, "peak_gb": 18.509128192, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CK-5916-01Z-00-DX1.726a78b1-e64f-4dd6-8f7e-e43e98f1f453", "mode": "slidechat", "N": 64, "sec": 11.756354808807373, "per_q": 0.1836930438876152, "peak_gb": 18.509144576, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "slidechat", "N": 1, "sec": 0.7551999092102051, "per_q": 0.7551999092102051, "peak_gb": 18.507063296, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "slidechat", "N": 2, "sec": 1.1100237369537354, "per_q": 0.5550118684768677, "peak_gb": 18.51027456, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "slidechat", "N": 4, "sec": 1.3909194469451904, "per_q": 0.3477298617362976, "peak_gb": 18.510275584, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "slidechat", "N": 8, "sec": 2.380232810974121, "per_q": 0.29752910137176514, "peak_gb": 18.510278656, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "slidechat", "N": 16, "sec": 3.9318923950195312, "per_q": 0.2457432746887207, "peak_gb": 18.510283776, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "slidechat", "N": 32, "sec": 7.464533567428589, "per_q": 0.2332666739821434, "peak_gb": 18.51029504, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-CZ-5463-01Z-00-DX1.3abac01c-cdd3-4ea2-9a2e-ac0bae861fc1", "mode": "slidechat", "N": 64, "sec": 14.098512649536133, "per_q": 0.22028926014900208, "peak_gb": 18.510316544, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "slidechat", "N": 1, "sec": 0.7351686954498291, "per_q": 0.7351686954498291, "peak_gb": 18.506891264, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "slidechat", "N": 2, "sec": 0.8948991298675537, "per_q": 0.44744956493377686, "peak_gb": 18.507121152, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "slidechat", "N": 4, "sec": 1.174349069595337, "per_q": 0.29358726739883423, "peak_gb": 18.507122176, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "slidechat", "N": 8, "sec": 1.734384298324585, "per_q": 0.21679803729057312, "peak_gb": 18.507124224, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "slidechat", "N": 16, "sec": 2.853080987930298, "per_q": 0.17831756174564362, "peak_gb": 18.50712832, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "slidechat", "N": 32, "sec": 5.093488693237305, "per_q": 0.15917152166366577, "peak_gb": 18.507136512, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D1-A1O0-01Z-00-DX1.01472408-D0E6-46AE-9C76-8DB9E681D3BE", "mode": "slidechat", "N": 64, "sec": 9.577717304229736, "per_q": 0.14965183287858963, "peak_gb": 18.507152896, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "slidechat", "N": 1, "sec": 0.8331949710845947, "per_q": 0.8331949710845947, "peak_gb": 18.51027456, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "slidechat", "N": 2, "sec": 1.0710420608520508, "per_q": 0.5355210304260254, "peak_gb": 18.510275072, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "slidechat", "N": 4, "sec": 1.4508638381958008, "per_q": 0.3627159595489502, "peak_gb": 18.511179776, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "slidechat", "N": 8, "sec": 2.28654408454895, "per_q": 0.2858180105686188, "peak_gb": 18.511182848, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "slidechat", "N": 16, "sec": 3.9626219272613525, "per_q": 0.24766387045383453, "peak_gb": 18.511188992, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "slidechat", "N": 32, "sec": 7.302197456359863, "per_q": 0.22819367051124573, "peak_gb": 18.51120128, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-D8-A1JS-01Z-00-DX1.76C592B0-DC6D-401A-9533-C9FE5B6CA08D", "mode": "slidechat", "N": 64, "sec": 13.997342109680176, "per_q": 0.21870847046375275, "peak_gb": 18.511225856, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "slidechat", "N": 1, "sec": 0.9115619659423828, "per_q": 0.9115619659423828, "peak_gb": 18.51091968, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "slidechat", "N": 2, "sec": 1.0713469982147217, "per_q": 0.5356734991073608, "peak_gb": 18.510920192, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "slidechat", "N": 4, "sec": 1.4498169422149658, "per_q": 0.36245423555374146, "peak_gb": 18.510921728, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "slidechat", "N": 8, "sec": 2.2869906425476074, "per_q": 0.2858738303184509, "peak_gb": 18.5109248, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "slidechat", "N": 16, "sec": 3.958540439605713, "per_q": 0.24740877747535706, "peak_gb": 18.510930944, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "slidechat", "N": 32, "sec": 7.30265736579895, "per_q": 0.2282080426812172, "peak_gb": 18.510943232, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DD-AAVV-01Z-00-DX1.3D5D6344-3D03-4DCF-A82A-A03ECA4851DC", "mode": "slidechat", "N": 64, "sec": 14.020146608352661, "per_q": 0.21906479075551033, "peak_gb": 18.510967808, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "slidechat", "N": 1, "sec": 0.7174885272979736, "per_q": 0.7174885272979736, "peak_gb": 18.445828096, "visual_tokens": 9982}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "slidechat", "N": 2, "sec": 0.892437219619751, "per_q": 0.4462186098098755, "peak_gb": 18.448224768, "visual_tokens": 9982}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "slidechat", "N": 4, "sec": 1.2120718955993652, "per_q": 0.3030179738998413, "peak_gb": 18.448225792, "visual_tokens": 9982}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "slidechat", "N": 8, "sec": 1.839172124862671, "per_q": 0.22989651560783386, "peak_gb": 18.44822784, "visual_tokens": 9982}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "slidechat", "N": 16, "sec": 3.1090540885925293, "per_q": 0.19431588053703308, "peak_gb": 18.448231936, "visual_tokens": 9982}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "slidechat", "N": 32, "sec": 5.643057584762573, "per_q": 0.1763455495238304, "peak_gb": 18.448240128, "visual_tokens": 9982}
{"bench": "slidebench_tcga", "slide_id": "TCGA-DV-5565-01Z-00-DX1.41c51988-2bbf-4745-af8e-d45788995fca", "mode": "slidechat", "N": 64, "sec": 10.704730987548828, "per_q": 0.16726142168045044, "peak_gb": 18.448256512, "visual_tokens": 9982}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "slidechat", "N": 1, "sec": 0.6777238845825195, "per_q": 0.6777238845825195, "peak_gb": 18.510711808, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "slidechat", "N": 2, "sec": 0.7422504425048828, "per_q": 0.3711252212524414, "peak_gb": 18.510712832, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "slidechat", "N": 4, "sec": 0.8679707050323486, "per_q": 0.21699267625808716, "peak_gb": 18.51071488, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "slidechat", "N": 8, "sec": 1.1220521926879883, "per_q": 0.14025652408599854, "peak_gb": 18.510718976, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "slidechat", "N": 16, "sec": 1.6302096843719482, "per_q": 0.10188810527324677, "peak_gb": 18.510727168, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "slidechat", "N": 32, "sec": 2.645366668701172, "per_q": 0.08266770839691162, "peak_gb": 18.510743552, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-E1-A7YY-01Z-00-DX1.B652C843-4122-453A-B67B-68DD0ADE4476", "mode": "slidechat", "N": 64, "sec": 4.680184602737427, "per_q": 0.0731278844177723, "peak_gb": 18.51077632, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "slidechat", "N": 1, "sec": 0.8340039253234863, "per_q": 0.8340039253234863, "peak_gb": 18.511693824, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "slidechat", "N": 2, "sec": 0.9745333194732666, "per_q": 0.4872666597366333, "peak_gb": 18.511694336, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "slidechat", "N": 4, "sec": 1.3354644775390625, "per_q": 0.3338661193847656, "peak_gb": 18.511695872, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "slidechat", "N": 8, "sec": 2.055575132369995, "per_q": 0.2569468915462494, "peak_gb": 18.511698944, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "slidechat", "N": 16, "sec": 3.499160051345825, "per_q": 0.21869750320911407, "peak_gb": 18.511705088, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "slidechat", "N": 32, "sec": 6.379595994949341, "per_q": 0.1993623748421669, "peak_gb": 18.511717376, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EF-5830-01Z-00-DX1.618859B2-6B71-4BF8-9679-3C3EAC4BA2C5", "mode": "slidechat", "N": 64, "sec": 12.140634059906006, "per_q": 0.18969740718603134, "peak_gb": 18.511741952, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "slidechat", "N": 1, "sec": 0.3009355068206787, "per_q": 0.3009355068206787, "peak_gb": 16.529979392, "visual_tokens": 2725}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "slidechat", "N": 2, "sec": 0.5454423427581787, "per_q": 0.27272117137908936, "peak_gb": 16.534877184, "visual_tokens": 2725}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "slidechat", "N": 4, "sec": 0.8003993034362793, "per_q": 0.20009982585906982, "peak_gb": 16.534878208, "visual_tokens": 2725}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "slidechat", "N": 8, "sec": 1.544555425643921, "per_q": 0.1930694282054901, "peak_gb": 16.53488128, "visual_tokens": 2725}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "slidechat", "N": 16, "sec": 2.7985525131225586, "per_q": 0.1749095320701599, "peak_gb": 16.5348864, "visual_tokens": 2725}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "slidechat", "N": 32, "sec": 5.542846441268921, "per_q": 0.17321395128965378, "peak_gb": 16.534897664, "visual_tokens": 2725}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EM-A3AN-01Z-00-DX1.ED0EA679-333D-4990-89FB-42459708A036", "mode": "slidechat", "N": 64, "sec": 10.804198503494263, "per_q": 0.16881560161709785, "peak_gb": 16.534919168, "visual_tokens": 2725}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "slidechat", "N": 1, "sec": 0.716463565826416, "per_q": 0.716463565826416, "peak_gb": 18.507063296, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "slidechat", "N": 2, "sec": 0.9941146373748779, "per_q": 0.49705731868743896, "peak_gb": 18.508596736, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "slidechat", "N": 4, "sec": 1.4303011894226074, "per_q": 0.35757529735565186, "peak_gb": 18.50950144, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "slidechat", "N": 8, "sec": 2.244987726211548, "per_q": 0.2806234657764435, "peak_gb": 18.509504, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "slidechat", "N": 16, "sec": 3.8786075115203857, "per_q": 0.2424129694700241, "peak_gb": 18.50950912, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "slidechat", "N": 32, "sec": 7.141794204711914, "per_q": 0.22318106889724731, "peak_gb": 18.50951936, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-EY-A1GW-01Z-00-DX1.EF838ADF-BD48-4093-9900-3B3D161EED6E", "mode": "slidechat", "N": 64, "sec": 13.662531852722168, "per_q": 0.21347706019878387, "peak_gb": 18.50953984, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "slidechat", "N": 1, "sec": 0.7755858898162842, "per_q": 0.7755858898162842, "peak_gb": 18.50712064, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "slidechat", "N": 2, "sec": 1.2469773292541504, "per_q": 0.6234886646270752, "peak_gb": 18.511822848, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "slidechat", "N": 4, "sec": 1.880204200744629, "per_q": 0.4700510501861572, "peak_gb": 18.511824384, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "slidechat", "N": 8, "sec": 3.144224166870117, "per_q": 0.39302802085876465, "peak_gb": 18.511827456, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "slidechat", "N": 16, "sec": 5.6776509284973145, "per_q": 0.35485318303108215, "peak_gb": 18.5118336, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "slidechat", "N": 32, "sec": 10.727476596832275, "per_q": 0.3352336436510086, "peak_gb": 18.511845888, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-FI-A2D5-01Z-00-DX1.CEF7F185-1E5B-4A40-B462-E39B702ED765", "mode": "slidechat", "N": 64, "sec": 20.844940423965454, "per_q": 0.3257021941244602, "peak_gb": 18.511870464, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "slidechat", "N": 1, "sec": 0.8545517921447754, "per_q": 0.8545517921447754, "peak_gb": 18.509371392, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "slidechat", "N": 2, "sec": 1.1111507415771484, "per_q": 0.5555753707885742, "peak_gb": 18.509371904, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "slidechat", "N": 4, "sec": 1.626366138458252, "per_q": 0.406591534614563, "peak_gb": 18.509372928, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "slidechat", "N": 8, "sec": 2.636216402053833, "per_q": 0.3295270502567291, "peak_gb": 18.509375488, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "slidechat", "N": 16, "sec": 4.682752847671509, "per_q": 0.2926720529794693, "peak_gb": 18.509380608, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "slidechat", "N": 32, "sec": 8.707934617996216, "per_q": 0.27212295681238174, "peak_gb": 18.509390848, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-G3-A25S-01Z-00-DX1.52D3A6BB-A728-4651-A394-EACBEE29B106", "mode": "slidechat", "N": 64, "sec": 16.78542947769165, "per_q": 0.26227233558893204, "peak_gb": 18.509411328, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "slidechat", "N": 1, "sec": 0.6783335208892822, "per_q": 0.6783335208892822, "peak_gb": 18.50880512, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "slidechat", "N": 2, "sec": 1.0146231651306152, "per_q": 0.5073115825653076, "peak_gb": 18.511049728, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "slidechat", "N": 4, "sec": 1.1793928146362305, "per_q": 0.2948482036590576, "peak_gb": 18.511051264, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "slidechat", "N": 8, "sec": 2.0162205696105957, "per_q": 0.25202757120132446, "peak_gb": 18.511054848, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "slidechat", "N": 16, "sec": 3.1834847927093506, "per_q": 0.1989677995443344, "peak_gb": 18.511061504, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "slidechat", "N": 32, "sec": 6.021300792694092, "per_q": 0.18816564977169037, "peak_gb": 18.511075328, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HT-8109-01Z-00-DX1.61B043DE-83D6-4EBA-B93F-8A9F1389717F", "mode": "slidechat", "N": 64, "sec": 11.219225406646729, "per_q": 0.17530039697885513, "peak_gb": 18.511102464, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "slidechat", "N": 1, "sec": 0.1989130973815918, "per_q": 0.1989130973815918, "peak_gb": 16.212376576, "visual_tokens": 1491}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "slidechat", "N": 2, "sec": 0.3877279758453369, "per_q": 0.19386398792266846, "peak_gb": 16.21250048, "visual_tokens": 1491}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "slidechat", "N": 4, "sec": 0.6325032711029053, "per_q": 0.15812581777572632, "peak_gb": 16.212526592, "visual_tokens": 1491}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "slidechat", "N": 8, "sec": 1.2562401294708252, "per_q": 0.15703001618385315, "peak_gb": 16.212530176, "visual_tokens": 1491}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "slidechat", "N": 16, "sec": 2.3688549995422363, "per_q": 0.14805343747138977, "peak_gb": 16.212536832, "visual_tokens": 1491}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "slidechat", "N": 32, "sec": 4.729951858520508, "per_q": 0.14781099557876587, "peak_gb": 16.212550656, "visual_tokens": 1491}
{"bench": "slidebench_tcga", "slide_id": "TCGA-HZ-7924-01Z-00-DX1.d73d1606-bda1-441b-ab00-69645fae6553", "mode": "slidechat", "N": 64, "sec": 9.331683874130249, "per_q": 0.14580756053328514, "peak_gb": 16.212577792, "visual_tokens": 1491}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "slidechat", "N": 1, "sec": 0.9310355186462402, "per_q": 0.9310355186462402, "peak_gb": 18.510403584, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "slidechat", "N": 2, "sec": 1.2289597988128662, "per_q": 0.6144798994064331, "peak_gb": 18.510404096, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "slidechat", "N": 4, "sec": 1.6857826709747314, "per_q": 0.42144566774368286, "peak_gb": 18.510405632, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "slidechat", "N": 8, "sec": 2.7349472045898438, "per_q": 0.34186840057373047, "peak_gb": 18.510408192, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "slidechat", "N": 16, "sec": 4.726036787033081, "per_q": 0.29537729918956757, "peak_gb": 18.510413824, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "slidechat", "N": 32, "sec": 8.758586168289185, "per_q": 0.273705817759037, "peak_gb": 18.510424576, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-IM-A3U3-01Z-00-DX1.D4723099-93F2-416C-9905-D12BB1F2AD85", "mode": "slidechat", "N": 64, "sec": 16.74521780014038, "per_q": 0.26164402812719345, "peak_gb": 18.510446592, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "slidechat", "N": 1, "sec": 0.8729784488677979, "per_q": 0.8729784488677979, "peak_gb": 18.510661632, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "slidechat", "N": 2, "sec": 0.9735972881317139, "per_q": 0.48679864406585693, "peak_gb": 18.510662144, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "slidechat", "N": 4, "sec": 1.3325810432434082, "per_q": 0.33314526081085205, "peak_gb": 18.51066368, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "slidechat", "N": 8, "sec": 2.0502450466156006, "per_q": 0.2562806308269501, "peak_gb": 18.510666752, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "slidechat", "N": 16, "sec": 3.487478494644165, "per_q": 0.21796740591526031, "peak_gb": 18.510672896, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "slidechat", "N": 32, "sec": 6.355469226837158, "per_q": 0.1986084133386612, "peak_gb": 18.510685184, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-KN-8419-01Z-00-DX1.15311E57-CCC5-4D15-88DC-0ED9FD2CF2D0", "mode": "slidechat", "N": 64, "sec": 12.09852385520935, "per_q": 0.1890394352376461, "peak_gb": 18.51070976, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "slidechat", "N": 1, "sec": 0.8531394004821777, "per_q": 0.8531394004821777, "peak_gb": 18.50775552, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "slidechat", "N": 2, "sec": 0.993675947189331, "per_q": 0.4968379735946655, "peak_gb": 18.507756032, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "slidechat", "N": 4, "sec": 1.4301722049713135, "per_q": 0.35754305124282837, "peak_gb": 18.508210688, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "slidechat", "N": 8, "sec": 2.147028684616089, "per_q": 0.2683785855770111, "peak_gb": 18.508212736, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "slidechat", "N": 16, "sec": 3.736410140991211, "per_q": 0.23352563381195068, "peak_gb": 18.508216832, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "slidechat", "N": 32, "sec": 6.756692409515381, "per_q": 0.21114663779735565, "peak_gb": 18.508225024, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-LB-A8F3-01Z-00-DX1.8545643D-15B9-4A2F-823F-A1EFAAB82E76", "mode": "slidechat", "N": 64, "sec": 12.96046781539917, "per_q": 0.20250730961561203, "peak_gb": 18.508241408, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "slidechat", "N": 1, "sec": 0.6472346782684326, "per_q": 0.6472346782684326, "peak_gb": 18.115308544, "visual_tokens": 8746}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "slidechat", "N": 2, "sec": 0.887354850769043, "per_q": 0.4436774253845215, "peak_gb": 18.119815168, "visual_tokens": 8746}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "slidechat", "N": 4, "sec": 1.1497068405151367, "per_q": 0.2874267101287842, "peak_gb": 18.119816192, "visual_tokens": 8746}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "slidechat", "N": 8, "sec": 1.8900794982910156, "per_q": 0.23625993728637695, "peak_gb": 18.119819264, "visual_tokens": 8746}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "slidechat", "N": 16, "sec": 3.1535580158233643, "per_q": 0.19709737598896027, "peak_gb": 18.119824384, "visual_tokens": 8746}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "slidechat", "N": 32, "sec": 5.899757385253906, "per_q": 0.18436741828918457, "peak_gb": 18.119835648, "visual_tokens": 8746}
{"bench": "slidebench_tcga", "slide_id": "TCGA-MP-A4T9-01Z-00-DX1.F7B341C4-EBCD-455F-BE90-3B77AC6B76EC", "mode": "slidechat", "N": 64, "sec": 11.227864265441895, "per_q": 0.1754353791475296, "peak_gb": 18.119857152, "visual_tokens": 8746}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "slidechat", "N": 1, "sec": 0.7562563419342041, "per_q": 0.7562563419342041, "peak_gb": 18.50712064, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "slidechat", "N": 2, "sec": 0.8765923976898193, "per_q": 0.43829619884490967, "peak_gb": 18.507121152, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "slidechat", "N": 4, "sec": 1.155393362045288, "per_q": 0.288848340511322, "peak_gb": 18.507122176, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "slidechat", "N": 8, "sec": 1.6778864860534668, "per_q": 0.20973581075668335, "peak_gb": 18.507124224, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "slidechat", "N": 16, "sec": 2.7590041160583496, "per_q": 0.17243775725364685, "peak_gb": 18.50712832, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "slidechat", "N": 32, "sec": 4.885677814483643, "per_q": 0.15267743170261383, "peak_gb": 18.507136512, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-OR-A5J8-01Z-00-DX1.B95FA93F-A0E1-4148-BF52-A96547F5CC2A", "mode": "slidechat", "N": 64, "sec": 9.175418853759766, "per_q": 0.14336591958999634, "peak_gb": 18.507152896, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "slidechat", "N": 1, "sec": 0.3001532554626465, "per_q": 0.3001532554626465, "peak_gb": 16.458196992, "visual_tokens": 2428}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "slidechat", "N": 2, "sec": 0.4667854309082031, "per_q": 0.23339271545410156, "peak_gb": 16.458198016, "visual_tokens": 2428}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "slidechat", "N": 4, "sec": 0.7985894680023193, "per_q": 0.19964736700057983, "peak_gb": 16.458200064, "visual_tokens": 2428}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "slidechat", "N": 8, "sec": 1.4633746147155762, "per_q": 0.18292182683944702, "peak_gb": 16.45820416, "visual_tokens": 2428}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "slidechat", "N": 16, "sec": 2.7911078929901123, "per_q": 0.17444424331188202, "peak_gb": 16.458212352, "visual_tokens": 2428}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "slidechat", "N": 32, "sec": 5.456921815872192, "per_q": 0.170528806746006, "peak_gb": 16.458228736, "visual_tokens": 2428}
{"bench": "slidebench_tcga", "slide_id": "TCGA-R6-A6L4-01Z-00-DX1.67EFB685-EC0C-4837-B866-2595DF38EA29", "mode": "slidechat", "N": 64, "sec": 10.773777723312378, "per_q": 0.1683402769267559, "peak_gb": 16.458261504, "visual_tokens": 2428}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "slidechat", "N": 1, "sec": 0.7555673122406006, "per_q": 0.7555673122406006, "peak_gb": 18.507752448, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "slidechat", "N": 2, "sec": 0.9343776702880859, "per_q": 0.46718883514404297, "peak_gb": 18.507848192, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "slidechat", "N": 4, "sec": 1.1952197551727295, "per_q": 0.2988049387931824, "peak_gb": 18.507849216, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "slidechat", "N": 8, "sec": 1.716651201248169, "per_q": 0.21458140015602112, "peak_gb": 18.507851264, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "slidechat", "N": 16, "sec": 2.6857287883758545, "per_q": 0.1678580492734909, "peak_gb": 18.50785536, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "slidechat", "N": 32, "sec": 4.7932963371276855, "per_q": 0.14979051053524017, "peak_gb": 18.507863552, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-S3-AA14-01Z-00-DX1.000A865F-19E6-4018-9352-BFA54EF0CE31", "mode": "slidechat", "N": 64, "sec": 8.916460752487183, "per_q": 0.13931969925761223, "peak_gb": 18.507879936, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "slidechat", "N": 1, "sec": 0.5839874744415283, "per_q": 0.5839874744415283, "peak_gb": 17.624203264, "visual_tokens": 6879}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "slidechat", "N": 2, "sec": 0.8086802959442139, "per_q": 0.40434014797210693, "peak_gb": 17.624203776, "visual_tokens": 6879}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "slidechat", "N": 4, "sec": 1.2589795589447021, "per_q": 0.31474488973617554, "peak_gb": 17.6242048, "visual_tokens": 6879}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "slidechat", "N": 8, "sec": 2.161810874938965, "per_q": 0.2702263593673706, "peak_gb": 17.624206848, "visual_tokens": 6879}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "slidechat", "N": 16, "sec": 3.9667038917541504, "per_q": 0.2479189932346344, "peak_gb": 17.624210944, "visual_tokens": 6879}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "slidechat", "N": 32, "sec": 7.628192901611328, "per_q": 0.238381028175354, "peak_gb": 17.624219136, "visual_tokens": 6879}
{"bench": "slidebench_tcga", "slide_id": "TCGA-SX-A7SP-01Z-00-DX1.093B9AC2-423B-4E58-BDD9-47FD5A6EA94A", "mode": "slidechat", "N": 64, "sec": 14.798638343811035, "per_q": 0.23122872412204742, "peak_gb": 17.62423552, "visual_tokens": 6879}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "slidechat", "N": 1, "sec": 0.2922546863555908, "per_q": 0.2922546863555908, "peak_gb": 16.63205888, "visual_tokens": 3093}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "slidechat", "N": 2, "sec": 0.4129951000213623, "per_q": 0.20649755001068115, "peak_gb": 16.632059392, "visual_tokens": 3093}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "slidechat", "N": 4, "sec": 0.6546363830566406, "per_q": 0.16365909576416016, "peak_gb": 16.632060416, "visual_tokens": 3093}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "slidechat", "N": 8, "sec": 1.1388218402862549, "per_q": 0.14235273003578186, "peak_gb": 16.632062464, "visual_tokens": 3093}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "slidechat", "N": 16, "sec": 2.1036860942840576, "per_q": 0.1314803808927536, "peak_gb": 16.63206656, "visual_tokens": 3093}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "slidechat", "N": 32, "sec": 4.035444736480713, "per_q": 0.12610764801502228, "peak_gb": 16.632074752, "visual_tokens": 3093}
{"bench": "slidebench_tcga", "slide_id": "TCGA-VS-A950-01Z-00-DX1.F46A6D25-A35B-459E-A28C-246F4204ED3B", "mode": "slidechat", "N": 64, "sec": 7.898493528366089, "per_q": 0.12341396138072014, "peak_gb": 16.632091136, "visual_tokens": 3093}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "slidechat", "N": 1, "sec": 0.7941174507141113, "per_q": 0.7941174507141113, "peak_gb": 18.50784768, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "slidechat", "N": 2, "sec": 0.9334709644317627, "per_q": 0.46673548221588135, "peak_gb": 18.507848192, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "slidechat", "N": 4, "sec": 1.2534961700439453, "per_q": 0.31337404251098633, "peak_gb": 18.507849216, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "slidechat", "N": 8, "sec": 1.8909566402435303, "per_q": 0.23636958003044128, "peak_gb": 18.507851264, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "slidechat", "N": 16, "sec": 3.1679563522338867, "per_q": 0.19799727201461792, "peak_gb": 18.50785536, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "slidechat", "N": 32, "sec": 5.719747304916382, "per_q": 0.17874210327863693, "peak_gb": 18.507863552, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-XH-A853-01Z-00-DX1.E0BFAAFD-F904-4A0D-A08E-DB7C39BBF0A1", "mode": "slidechat", "N": 64, "sec": 10.827827453613281, "per_q": 0.16918480396270752, "peak_gb": 18.507879936, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "slidechat", "N": 1, "sec": 0.8132588863372803, "per_q": 0.8132588863372803, "peak_gb": 18.507564032, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "slidechat", "N": 2, "sec": 1.0115866661071777, "per_q": 0.5057933330535889, "peak_gb": 18.507564544, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "slidechat", "N": 4, "sec": 1.4086918830871582, "per_q": 0.35217297077178955, "peak_gb": 18.507565568, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "slidechat", "N": 8, "sec": 2.2045528888702393, "per_q": 0.2755691111087799, "peak_gb": 18.507567616, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "slidechat", "N": 16, "sec": 3.792537212371826, "per_q": 0.23703357577323914, "peak_gb": 18.507571712, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "slidechat", "N": 32, "sec": 6.967858076095581, "per_q": 0.2177455648779869, "peak_gb": 18.507579904, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZB-A96Q-01Z-00-DX1.C641DDF1-24A8-4096-9210-323124F64CDB", "mode": "slidechat", "N": 64, "sec": 13.312644243240356, "per_q": 0.20801006630063057, "peak_gb": 18.507596288, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "slidechat", "N": 1, "sec": 0.7938761711120605, "per_q": 0.7938761711120605, "peak_gb": 18.507457536, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "slidechat", "N": 2, "sec": 0.9741849899291992, "per_q": 0.4870924949645996, "peak_gb": 18.507750912, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "slidechat", "N": 4, "sec": 1.3714914321899414, "per_q": 0.34287285804748535, "peak_gb": 18.510404608, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "slidechat", "N": 8, "sec": 2.129108190536499, "per_q": 0.2661385238170624, "peak_gb": 18.510407168, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "slidechat", "N": 16, "sec": 3.6819047927856445, "per_q": 0.23011904954910278, "peak_gb": 18.5104128, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "slidechat", "N": 32, "sec": 6.7457499504089355, "per_q": 0.21080468595027924, "peak_gb": 18.510423552, "visual_tokens": 10240}
{"bench": "slidebench_tcga", "slide_id": "TCGA-ZP-A9D1-01Z-00-DX1.0DD836AD-8A0C-48ED-823C-54FA449965EF", "mode": "slidechat", "N": 64, "sec": 12.93004059791565, "per_q": 0.20203188434243202, "peak_gb": 18.510445568, "visual_tokens": 10240}


==> analysis_data/efficiency/eff_wsibench_curve.jsonl <==
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 1, "sec": 0.11974215507507324, "per_q": 0.11974215507507324, "peak_gb": 38.272500224, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 2, "sec": 0.13296937942504883, "per_q": 0.06648468971252441, "peak_gb": 38.272500736, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 4, "sec": 0.11842608451843262, "per_q": 0.029606521129608154, "peak_gb": 38.293357056, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 8, "sec": 0.13291263580322266, "per_q": 0.016614079475402832, "peak_gb": 38.361946112, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 16, "sec": 0.18036746978759766, "per_q": 0.011272966861724854, "peak_gb": 38.499552256, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 32, "sec": 0.29184508323669434, "per_q": 0.009120158851146698, "peak_gb": 38.778876416, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 64, "sec": 0.5558691024780273, "per_q": 0.008685454726219177, "peak_gb": 39.331757568, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 1, "sec": 0.11546921730041504, "per_q": 0.11546921730041504, "peak_gb": 38.272532992, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 2, "sec": 0.2276766300201416, "per_q": 0.1138383150100708, "peak_gb": 38.272501248, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 4, "sec": 0.45872068405151367, "per_q": 0.11468017101287842, "peak_gb": 38.272502784, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 8, "sec": 0.9156455993652344, "per_q": 0.1144556999206543, "peak_gb": 38.272505856, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 16, "sec": 1.8360803127288818, "per_q": 0.11475501954555511, "peak_gb": 38.272512, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 32, "sec": 3.6675734519958496, "per_q": 0.1146116703748703, "peak_gb": 38.272524288, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 64, "sec": 7.317854166030884, "per_q": 0.11434147134423256, "peak_gb": 38.272548864, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "gen_cache", "N": 1, "sec": 0.15520381927490234, "per_q": 0.15520381927490234, "peak_gb": 38.30933248, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "gen_cache", "N": 2, "sec": 0.2540595531463623, "per_q": 0.12702977657318115, "peak_gb": 38.37425408, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "gen_cache", "N": 4, "sec": 0.44692468643188477, "per_q": 0.11173117160797119, "peak_gb": 38.37425408, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "gen_cache", "N": 8, "sec": 0.8411321640014648, "per_q": 0.1051415205001831, "peak_gb": 38.37425408, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "gen_cache", "N": 16, "sec": 1.6228809356689453, "per_q": 0.10143005847930908, "peak_gb": 38.37425408, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "gen_cache", "N": 32, "sec": 3.1867544651031494, "per_q": 0.09958607703447342, "peak_gb": 38.37425408, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "gen_cache", "N": 64, "sec": 6.295118808746338, "per_q": 0.09836123138666153, "peak_gb": 38.37425408, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 1, "sec": 0.12077832221984863, "per_q": 0.12077832221984863, "peak_gb": 38.359601664, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 2, "sec": 0.12268543243408203, "per_q": 0.061342716217041016, "peak_gb": 38.359602176, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 4, "sec": 0.12196207046508789, "per_q": 0.030490517616271973, "peak_gb": 38.359602688, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 8, "sec": 0.1329491138458252, "per_q": 0.01661863923072815, "peak_gb": 38.382994944, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 16, "sec": 0.17055463790893555, "per_q": 0.010659664869308472, "peak_gb": 38.514164224, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 32, "sec": 0.2879180908203125, "per_q": 0.008997440338134766, "peak_gb": 38.778599936, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 64, "sec": 0.5337727069854736, "per_q": 0.008340198546648026, "peak_gb": 39.311665664, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 1, "sec": 0.1202538013458252, "per_q": 0.1202538013458252, "peak_gb": 38.359634432, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 2, "sec": 0.24047374725341797, "per_q": 0.12023687362670898, "peak_gb": 38.359602688, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 4, "sec": 0.48104262351989746, "per_q": 0.12026065587997437, "peak_gb": 38.359604224, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 8, "sec": 0.9624247550964355, "per_q": 0.12030309438705444, "peak_gb": 38.359607296, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 16, "sec": 1.924797534942627, "per_q": 0.12029984593391418, "peak_gb": 38.35961344, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 32, "sec": 3.8418712615966797, "per_q": 0.12005847692489624, "peak_gb": 38.359625728, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 64, "sec": 7.686811923980713, "per_q": 0.12010643631219864, "peak_gb": 38.359650304, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "gen_cache", "N": 1, "sec": 0.15854883193969727, "per_q": 0.15854883193969727, "peak_gb": 38.369615872, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "gen_cache", "N": 2, "sec": 0.2568676471710205, "per_q": 0.12843382358551025, "peak_gb": 38.419681792, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "gen_cache", "N": 4, "sec": 0.4522387981414795, "per_q": 0.11305969953536987, "peak_gb": 38.421842432, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "gen_cache", "N": 8, "sec": 0.840848445892334, "per_q": 0.10510605573654175, "peak_gb": 38.423888384, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "gen_cache", "N": 16, "sec": 1.6291956901550293, "per_q": 0.10182473063468933, "peak_gb": 38.425866752, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "gen_cache", "N": 32, "sec": 3.170412302017212, "per_q": 0.09907538443803787, "peak_gb": 38.426239488, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "gen_cache", "N": 64, "sec": 6.301632881164551, "per_q": 0.0984630137681961, "peak_gb": 38.426239488, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 1, "sec": 0.11385178565979004, "per_q": 0.11385178565979004, "peak_gb": 38.317766144, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 2, "sec": 0.11435794830322266, "per_q": 0.05717897415161133, "peak_gb": 38.317766656, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 4, "sec": 0.11816596984863281, "per_q": 0.029541492462158203, "peak_gb": 38.32600832, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 8, "sec": 0.1477036476135254, "per_q": 0.018462955951690674, "peak_gb": 38.413078528, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 16, "sec": 0.2120215892791748, "per_q": 0.013251349329948425, "peak_gb": 38.58925056, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 32, "sec": 0.3744387626647949, "per_q": 0.011701211333274841, "peak_gb": 38.94624768, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 64, "sec": 0.7321844100952148, "per_q": 0.011440381407737732, "peak_gb": 39.66024192, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 1, "sec": 0.11396121978759766, "per_q": 0.11396121978759766, "peak_gb": 38.317798912, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 2, "sec": 0.22900676727294922, "per_q": 0.11450338363647461, "peak_gb": 38.317767168, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 4, "sec": 0.4616971015930176, "per_q": 0.1154242753982544, "peak_gb": 38.317768704, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 8, "sec": 0.909653902053833, "per_q": 0.11370673775672913, "peak_gb": 38.317771776, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 16, "sec": 1.8230884075164795, "per_q": 0.11394302546977997, "peak_gb": 38.31777792, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 32, "sec": 3.650172710418701, "per_q": 0.11406789720058441, "peak_gb": 38.317790208, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 64, "sec": 7.33527684211731, "per_q": 0.11461370065808296, "peak_gb": 38.317814784, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "gen_cache", "N": 1, "sec": 0.15346527099609375, "per_q": 0.15346527099609375, "peak_gb": 38.330160128, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "gen_cache", "N": 2, "sec": 0.2508370876312256, "per_q": 0.1254185438156128, "peak_gb": 38.403397632, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "gen_cache", "N": 4, "sec": 0.4488692283630371, "per_q": 0.11221730709075928, "peak_gb": 38.40464128, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "gen_cache", "N": 8, "sec": 0.8391520977020264, "per_q": 0.1048940122127533, "peak_gb": 38.406384128, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "gen_cache", "N": 16, "sec": 1.6218352317810059, "per_q": 0.10136470198631287, "peak_gb": 38.407240192, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "gen_cache", "N": 32, "sec": 3.172837734222412, "per_q": 0.09915117919445038, "peak_gb": 38.407240192, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "gen_cache", "N": 64, "sec": 6.316689729690552, "per_q": 0.09869827702641487, "peak_gb": 38.407240192, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 1, "sec": 0.11579370498657227, "per_q": 0.11579370498657227, "peak_gb": 38.318123008, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 2, "sec": 0.11514163017272949, "per_q": 0.057570815086364746, "peak_gb": 38.31812352, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 4, "sec": 0.11553239822387695, "per_q": 0.02888309955596924, "peak_gb": 38.325001728, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 8, "sec": 0.1386396884918213, "per_q": 0.01732996106147766, "peak_gb": 38.412382208, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 16, "sec": 0.2074596881866455, "per_q": 0.012966230511665344, "peak_gb": 38.585996288, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 32, "sec": 0.37169694900512695, "per_q": 0.011615529656410217, "peak_gb": 38.938795008, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 64, "sec": 0.7234165668487549, "per_q": 0.011303383857011795, "peak_gb": 39.644392448, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 1, "sec": 0.11382365226745605, "per_q": 0.11382365226745605, "peak_gb": 38.318155776, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 2, "sec": 0.22890210151672363, "per_q": 0.11445105075836182, "peak_gb": 38.318124032, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 4, "sec": 0.4545896053314209, "per_q": 0.11364740133285522, "peak_gb": 38.318125568, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 8, "sec": 0.9123454093933105, "per_q": 0.11404317617416382, "peak_gb": 38.31812864, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 16, "sec": 1.8257513046264648, "per_q": 0.11410945653915405, "peak_gb": 38.318134784, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 32, "sec": 3.6495742797851562, "per_q": 0.11404919624328613, "peak_gb": 38.318147072, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 64, "sec": 7.341636896133423, "per_q": 0.11471307650208473, "peak_gb": 38.318171648, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "gen_cache", "N": 1, "sec": 0.15413522720336914, "per_q": 0.15413522720336914, "peak_gb": 38.333504512, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "gen_cache", "N": 2, "sec": 0.25093555450439453, "per_q": 0.12546777725219727, "peak_gb": 38.40355584, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "gen_cache", "N": 4, "sec": 0.4461696147918701, "per_q": 0.11154240369796753, "peak_gb": 38.40355584, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "gen_cache", "N": 8, "sec": 0.8422155380249023, "per_q": 0.10527694225311279, "peak_gb": 38.40459008, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "gen_cache", "N": 16, "sec": 1.6349539756774902, "per_q": 0.10218462347984314, "peak_gb": 38.40459008, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "gen_cache", "N": 32, "sec": 3.1727678775787354, "per_q": 0.09914899617433548, "peak_gb": 38.40459008, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "gen_cache", "N": 64, "sec": 6.337481498718262, "per_q": 0.09902314841747284, "peak_gb": 38.404979712, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 1, "sec": 0.11972332000732422, "per_q": 0.11972332000732422, "peak_gb": 38.35174912, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 2, "sec": 0.1203160285949707, "per_q": 0.06015801429748535, "peak_gb": 38.351749632, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 4, "sec": 0.12131023406982422, "per_q": 0.030327558517456055, "peak_gb": 38.351750144, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 8, "sec": 0.141998291015625, "per_q": 0.017749786376953125, "peak_gb": 38.41001216, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 16, "sec": 0.2070612907409668, "per_q": 0.012941330671310425, "peak_gb": 38.570795008, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 32, "sec": 0.35573697090148926, "per_q": 0.01111678034067154, "peak_gb": 38.895244288, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 64, "sec": 0.6850588321685791, "per_q": 0.010704044252634048, "peak_gb": 39.544142336, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 1, "sec": 0.12002253532409668, "per_q": 0.12002253532409668, "peak_gb": 38.351781888, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 2, "sec": 0.23874211311340332, "per_q": 0.11937105655670166, "peak_gb": 38.351750144, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 4, "sec": 0.4779682159423828, "per_q": 0.1194920539855957, "peak_gb": 38.35175168, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 8, "sec": 0.9551775455474854, "per_q": 0.11939719319343567, "peak_gb": 38.351754752, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 16, "sec": 1.9064230918884277, "per_q": 0.11915144324302673, "peak_gb": 38.351760896, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 32, "sec": 3.8161497116088867, "per_q": 0.11925467848777771, "peak_gb": 38.351773184, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 64, "sec": 7.663246393203735, "per_q": 0.11973822489380836, "peak_gb": 38.35179776, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "gen_cache", "N": 1, "sec": 0.15778374671936035, "per_q": 0.15778374671936035, "peak_gb": 38.357123072, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "gen_cache", "N": 2, "sec": 0.25661540031433105, "per_q": 0.12830770015716553, "peak_gb": 38.42935808, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "gen_cache", "N": 4, "sec": 0.4497947692871094, "per_q": 0.11244869232177734, "peak_gb": 38.42935808, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "gen_cache", "N": 8, "sec": 0.8419244289398193, "per_q": 0.10524055361747742, "peak_gb": 38.432270336, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "gen_cache", "N": 16, "sec": 1.6145899295806885, "per_q": 0.10091187059879303, "peak_gb": 38.432270336, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "gen_cache", "N": 32, "sec": 3.181994915008545, "per_q": 0.09943734109401703, "peak_gb": 38.432270336, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "gen_cache", "N": 64, "sec": 6.300031900405884, "per_q": 0.09843799844384193, "peak_gb": 38.433769472, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 1, "sec": 0.1215827465057373, "per_q": 0.1215827465057373, "peak_gb": 38.359012864, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 2, "sec": 0.12169146537780762, "per_q": 0.06084573268890381, "peak_gb": 38.359013376, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 4, "sec": 0.12191367149353027, "per_q": 0.03047841787338257, "peak_gb": 38.359013888, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 8, "sec": 0.14448785781860352, "per_q": 0.01806098222732544, "peak_gb": 38.420622848, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 16, "sec": 0.21256446838378906, "per_q": 0.013285279273986816, "peak_gb": 38.595447296, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 32, "sec": 0.37636876106262207, "per_q": 0.01176152378320694, "peak_gb": 38.94496512, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 64, "sec": 0.7268471717834473, "per_q": 0.011356987059116364, "peak_gb": 39.6442624, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 1, "sec": 0.12088274955749512, "per_q": 0.12088274955749512, "peak_gb": 38.359045632, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 2, "sec": 0.24281001091003418, "per_q": 0.12140500545501709, "peak_gb": 38.359013888, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 4, "sec": 0.48320603370666504, "per_q": 0.12080150842666626, "peak_gb": 38.359015424, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 8, "sec": 0.9657444953918457, "per_q": 0.12071806192398071, "peak_gb": 38.359018496, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 16, "sec": 1.9287822246551514, "per_q": 0.12054888904094696, "peak_gb": 38.35902464, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 32, "sec": 3.904052495956421, "per_q": 0.12200164049863815, "peak_gb": 38.359036928, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 64, "sec": 7.725238084793091, "per_q": 0.12070684507489204, "peak_gb": 38.359061504, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "gen_cache", "N": 1, "sec": 0.15903449058532715, "per_q": 0.15903449058532715, "peak_gb": 38.367568896, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "gen_cache", "N": 2, "sec": 0.2573564052581787, "per_q": 0.12867820262908936, "peak_gb": 38.428928, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "gen_cache", "N": 4, "sec": 0.4534745216369629, "per_q": 0.11336863040924072, "peak_gb": 38.429067776, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "gen_cache", "N": 8, "sec": 0.839127779006958, "per_q": 0.10489097237586975, "peak_gb": 38.430265344, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "gen_cache", "N": 16, "sec": 1.6244726181030273, "per_q": 0.10152953863143921, "peak_gb": 38.431414784, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "gen_cache", "N": 32, "sec": 3.2376649379730225, "per_q": 0.10117702931165695, "peak_gb": 38.434592768, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "gen_cache", "N": 64, "sec": 6.326261758804321, "per_q": 0.09884783998131752, "peak_gb": 38.434592768, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 1, "sec": 0.1133723258972168, "per_q": 0.1133723258972168, "peak_gb": 38.234399744, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 2, "sec": 0.11415648460388184, "per_q": 0.05707824230194092, "peak_gb": 38.255520768, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 4, "sec": 0.11520171165466309, "per_q": 0.02880042791366577, "peak_gb": 38.299263488, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 8, "sec": 0.13759613037109375, "per_q": 0.01719951629638672, "peak_gb": 38.3861504, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 16, "sec": 0.20466160774230957, "per_q": 0.012791350483894348, "peak_gb": 38.559432704, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 32, "sec": 0.3636007308959961, "per_q": 0.011362522840499878, "peak_gb": 38.904882688, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 64, "sec": 0.7070987224578857, "per_q": 0.011048417538404465, "peak_gb": 39.59788032, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 1, "sec": 0.11321163177490234, "per_q": 0.11321163177490234, "peak_gb": 38.234432512, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 2, "sec": 0.22718095779418945, "per_q": 0.11359047889709473, "peak_gb": 38.234400768, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 4, "sec": 0.4535660743713379, "per_q": 0.11339151859283447, "peak_gb": 38.234402304, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 8, "sec": 0.9045231342315674, "per_q": 0.11306539177894592, "peak_gb": 38.234405376, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 16, "sec": 1.8102283477783203, "per_q": 0.11313927173614502, "peak_gb": 38.23441152, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 32, "sec": 3.6346311569213867, "per_q": 0.11358222365379333, "peak_gb": 38.234423808, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 64, "sec": 7.226659774780273, "per_q": 0.11291655898094177, "peak_gb": 38.234448384, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "gen_cache", "N": 1, "sec": 0.15253543853759766, "per_q": 0.15253543853759766, "peak_gb": 38.299610624, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "gen_cache", "N": 2, "sec": 0.25045013427734375, "per_q": 0.12522506713867188, "peak_gb": 38.356954624, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "gen_cache", "N": 4, "sec": 0.44617652893066406, "per_q": 0.11154413223266602, "peak_gb": 38.360421888, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "gen_cache", "N": 8, "sec": 0.8385334014892578, "per_q": 0.10481667518615723, "peak_gb": 38.360421888, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "gen_cache", "N": 16, "sec": 1.6143465042114258, "per_q": 0.10089665651321411, "peak_gb": 38.360421888, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "gen_cache", "N": 32, "sec": 3.1869089603424072, "per_q": 0.09959090501070023, "peak_gb": 38.360421888, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "gen_cache", "N": 64, "sec": 6.305388927459717, "per_q": 0.09852170199155807, "peak_gb": 38.360421888, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 1, "sec": 0.12074398994445801, "per_q": 0.12074398994445801, "peak_gb": 38.366779904, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 2, "sec": 0.12131261825561523, "per_q": 0.06065630912780762, "peak_gb": 38.366780416, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 4, "sec": 0.12195181846618652, "per_q": 0.03048795461654663, "peak_gb": 38.366780928, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 8, "sec": 0.14390873908996582, "per_q": 0.017988592386245728, "peak_gb": 38.414673408, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 16, "sec": 0.20843267440795898, "per_q": 0.013027042150497437, "peak_gb": 38.577424384, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 32, "sec": 0.36003851890563965, "per_q": 0.011251203715801239, "peak_gb": 38.903974912, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 64, "sec": 0.6908824443817139, "per_q": 0.01079503819346428, "peak_gb": 39.55917312, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 1, "sec": 0.12311697006225586, "per_q": 0.12311697006225586, "peak_gb": 38.366812672, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 2, "sec": 0.24322986602783203, "per_q": 0.12161493301391602, "peak_gb": 38.366780928, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 4, "sec": 0.48465466499328613, "per_q": 0.12116366624832153, "peak_gb": 38.366782464, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 8, "sec": 0.9672708511352539, "per_q": 0.12090885639190674, "peak_gb": 38.366785536, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 16, "sec": 1.937331199645996, "per_q": 0.12108319997787476, "peak_gb": 38.36679168, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 32, "sec": 3.86429500579834, "per_q": 0.12075921893119812, "peak_gb": 38.366803968, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 64, "sec": 7.731442213058472, "per_q": 0.12080378457903862, "peak_gb": 38.366828544, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "gen_cache", "N": 1, "sec": 0.15973281860351562, "per_q": 0.15973281860351562, "peak_gb": 38.3693952, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "gen_cache", "N": 2, "sec": 0.25812268257141113, "per_q": 0.12906134128570557, "peak_gb": 38.4275712, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "gen_cache", "N": 4, "sec": 0.4551820755004883, "per_q": 0.11379551887512207, "peak_gb": 38.431311872, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "gen_cache", "N": 8, "sec": 0.8489329814910889, "per_q": 0.10611662268638611, "peak_gb": 38.431311872, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "gen_cache", "N": 16, "sec": 1.68764066696167, "per_q": 0.10547754168510437, "peak_gb": 38.431311872, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "gen_cache", "N": 32, "sec": 3.2272396087646484, "per_q": 0.10085123777389526, "peak_gb": 38.431992832, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "gen_cache", "N": 64, "sec": 6.400923013687134, "per_q": 0.10001442208886147, "peak_gb": 38.43251712, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 1, "sec": 0.11463785171508789, "per_q": 0.11463785171508789, "peak_gb": 38.305388544, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 2, "sec": 0.11502623558044434, "per_q": 0.05751311779022217, "peak_gb": 38.305389056, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 4, "sec": 0.11589455604553223, "per_q": 0.028973639011383057, "peak_gb": 38.305389568, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 8, "sec": 0.12801480293273926, "per_q": 0.016001850366592407, "peak_gb": 38.37633792, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 16, "sec": 0.1929326057434082, "per_q": 0.012058287858963013, "peak_gb": 38.521468928, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 32, "sec": 0.30431389808654785, "per_q": 0.00950980931520462, "peak_gb": 38.811207168, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 64, "sec": 0.5872597694396973, "per_q": 0.00917593389749527, "peak_gb": 39.393403392, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 1, "sec": 0.11427092552185059, "per_q": 0.11427092552185059, "peak_gb": 38.305421312, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 2, "sec": 0.22869420051574707, "per_q": 0.11434710025787354, "peak_gb": 38.305389568, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 4, "sec": 0.45981454849243164, "per_q": 0.11495363712310791, "peak_gb": 38.305391104, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 8, "sec": 0.9160261154174805, "per_q": 0.11450326442718506, "peak_gb": 38.305394176, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 16, "sec": 1.830371379852295, "per_q": 0.11439821124076843, "peak_gb": 38.30540032, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 32, "sec": 3.653079032897949, "per_q": 0.11415871977806091, "peak_gb": 38.305412608, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 64, "sec": 7.302079200744629, "per_q": 0.11409498751163483, "peak_gb": 38.305437184, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "gen_cache", "N": 1, "sec": 0.15282511711120605, "per_q": 0.15282511711120605, "peak_gb": 38.322823168, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "gen_cache", "N": 2, "sec": 0.25255393981933594, "per_q": 0.12627696990966797, "peak_gb": 38.394650624, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "gen_cache", "N": 4, "sec": 0.44336986541748047, "per_q": 0.11084246635437012, "peak_gb": 38.394970112, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "gen_cache", "N": 8, "sec": 0.8319220542907715, "per_q": 0.10399025678634644, "peak_gb": 38.394970112, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "gen_cache", "N": 16, "sec": 1.6111204624176025, "per_q": 0.10069502890110016, "peak_gb": 38.394970112, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "gen_cache", "N": 32, "sec": 3.166843891143799, "per_q": 0.09896387159824371, "peak_gb": 38.394970112, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "gen_cache", "N": 64, "sec": 6.319597959518433, "per_q": 0.09874371811747551, "peak_gb": 38.394970112, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 1, "sec": 0.1232140064239502, "per_q": 0.1232140064239502, "peak_gb": 38.373206016, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 2, "sec": 0.12342047691345215, "per_q": 0.061710238456726074, "peak_gb": 38.373206528, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 4, "sec": 0.12385439872741699, "per_q": 0.030963599681854248, "peak_gb": 38.37320704, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 8, "sec": 0.13616347312927246, "per_q": 0.017020434141159058, "peak_gb": 38.389747712, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 16, "sec": 0.18476080894470215, "per_q": 0.011547550559043884, "peak_gb": 38.528827904, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 32, "sec": 0.2996680736541748, "per_q": 0.009364627301692963, "peak_gb": 38.810592256, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 64, "sec": 0.5683751106262207, "per_q": 0.008880861103534698, "peak_gb": 39.366519296, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 1, "sec": 0.12288522720336914, "per_q": 0.12288522720336914, "peak_gb": 38.373238784, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 2, "sec": 0.24644827842712402, "per_q": 0.12322413921356201, "peak_gb": 38.37320704, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 4, "sec": 0.4912691116333008, "per_q": 0.1228172779083252, "peak_gb": 38.373208576, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 8, "sec": 0.9819488525390625, "per_q": 0.12274360656738281, "peak_gb": 38.373211648, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 16, "sec": 1.9604215621948242, "per_q": 0.12252634763717651, "peak_gb": 38.373217792, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 32, "sec": 3.9271187782287598, "per_q": 0.12272246181964874, "peak_gb": 38.37323008, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 64, "sec": 7.862750768661499, "per_q": 0.12285548076033592, "peak_gb": 38.373254656, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "gen_cache", "N": 1, "sec": 0.16108012199401855, "per_q": 0.16108012199401855, "peak_gb": 38.383042048, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "gen_cache", "N": 2, "sec": 0.25953078269958496, "per_q": 0.12976539134979248, "peak_gb": 38.432311296, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "gen_cache", "N": 4, "sec": 0.4530210494995117, "per_q": 0.11325526237487793, "peak_gb": 38.43320832, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "gen_cache", "N": 8, "sec": 0.846097469329834, "per_q": 0.10576218366622925, "peak_gb": 38.435725312, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "gen_cache", "N": 16, "sec": 1.6265583038330078, "per_q": 0.10165989398956299, "peak_gb": 38.435725312, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "gen_cache", "N": 32, "sec": 3.178541421890259, "per_q": 0.09932941943407059, "peak_gb": 38.435725312, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "gen_cache", "N": 64, "sec": 6.311342239379883, "per_q": 0.09861472249031067, "peak_gb": 38.435725312, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 1, "sec": 0.11413145065307617, "per_q": 0.11413145065307617, "peak_gb": 38.288703488, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 2, "sec": 0.11443066596984863, "per_q": 0.057215332984924316, "peak_gb": 38.288704, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 4, "sec": 0.1153252124786377, "per_q": 0.028831303119659424, "peak_gb": 38.314106368, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 8, "sec": 0.13668417930603027, "per_q": 0.017085522413253784, "peak_gb": 38.391941632, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 16, "sec": 0.20276880264282227, "per_q": 0.012673050165176392, "peak_gb": 38.55272448, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 32, "sec": 0.3506128787994385, "per_q": 0.010956652462482452, "peak_gb": 38.87717376, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 64, "sec": 0.6764609813690186, "per_q": 0.010569702833890915, "peak_gb": 39.526071808, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 1, "sec": 0.11400341987609863, "per_q": 0.11400341987609863, "peak_gb": 38.288736256, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 2, "sec": 0.22822046279907227, "per_q": 0.11411023139953613, "peak_gb": 38.288704512, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 4, "sec": 0.4561898708343506, "per_q": 0.11404746770858765, "peak_gb": 38.288706048, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 8, "sec": 0.9101085662841797, "per_q": 0.11376357078552246, "peak_gb": 38.28870912, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 16, "sec": 1.8225927352905273, "per_q": 0.11391204595565796, "peak_gb": 38.288715264, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 32, "sec": 3.66621732711792, "per_q": 0.114569291472435, "peak_gb": 38.288727552, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 64, "sec": 7.34480094909668, "per_q": 0.11476251482963562, "peak_gb": 38.288752128, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "gen_cache", "N": 1, "sec": 0.1551055908203125, "per_q": 0.1551055908203125, "peak_gb": 38.324654592, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "gen_cache", "N": 2, "sec": 0.2573823928833008, "per_q": 0.1286911964416504, "peak_gb": 38.3892736, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "gen_cache", "N": 4, "sec": 0.45247554779052734, "per_q": 0.11311888694763184, "peak_gb": 38.3892736, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "gen_cache", "N": 8, "sec": 0.8517510890960693, "per_q": 0.10646888613700867, "peak_gb": 38.389871104, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "gen_cache", "N": 16, "sec": 1.6232008934020996, "per_q": 0.10145005583763123, "peak_gb": 38.389871104, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "gen_cache", "N": 32, "sec": 3.1794331073760986, "per_q": 0.09935728460550308, "peak_gb": 38.389871104, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "gen_cache", "N": 64, "sec": 6.3114378452301025, "per_q": 0.09861621633172035, "peak_gb": 38.389871104, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 1, "sec": 0.128587007522583, "per_q": 0.128587007522583, "peak_gb": 38.392653824, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 2, "sec": 0.1290130615234375, "per_q": 0.06450653076171875, "peak_gb": 38.392654336, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 4, "sec": 0.13083863258361816, "per_q": 0.03270965814590454, "peak_gb": 38.392654848, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 8, "sec": 0.1507411003112793, "per_q": 0.018842637538909912, "peak_gb": 38.42045952, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 16, "sec": 0.21578192710876465, "per_q": 0.01348637044429779, "peak_gb": 38.584422912, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 32, "sec": 0.36714935302734375, "per_q": 0.011473417282104492, "peak_gb": 38.908876288, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 64, "sec": 0.6984412670135498, "per_q": 0.010913144797086716, "peak_gb": 39.564074496, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 1, "sec": 0.1292591094970703, "per_q": 0.1292591094970703, "peak_gb": 38.392686592, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 2, "sec": 0.25798821449279785, "per_q": 0.12899410724639893, "peak_gb": 38.392654848, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 4, "sec": 0.5201191902160645, "per_q": 0.1300297975540161, "peak_gb": 38.392656384, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 8, "sec": 1.028254508972168, "per_q": 0.128531813621521, "peak_gb": 38.392659456, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 16, "sec": 2.0533533096313477, "per_q": 0.12833458185195923, "peak_gb": 38.3926656, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 32, "sec": 4.102886915206909, "per_q": 0.1282152161002159, "peak_gb": 38.392677888, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 64, "sec": 8.216713190078735, "per_q": 0.12838614359498024, "peak_gb": 38.392702464, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "gen_cache", "N": 1, "sec": 0.16836929321289062, "per_q": 0.16836929321289062, "peak_gb": 38.399748096, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "gen_cache", "N": 2, "sec": 0.26571059226989746, "per_q": 0.13285529613494873, "peak_gb": 38.441545728, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "gen_cache", "N": 4, "sec": 0.4622941017150879, "per_q": 0.11557352542877197, "peak_gb": 38.444383232, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "gen_cache", "N": 8, "sec": 0.8530750274658203, "per_q": 0.10663437843322754, "peak_gb": 38.4448256, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "gen_cache", "N": 16, "sec": 1.6351401805877686, "per_q": 0.10219626128673553, "peak_gb": 38.44664832, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "gen_cache", "N": 32, "sec": 3.205202102661133, "per_q": 0.1001625657081604, "peak_gb": 38.44664832, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "gen_cache", "N": 64, "sec": 6.37364935874939, "per_q": 0.09958827123045921, "peak_gb": 38.447870976, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 1, "sec": 0.12026715278625488, "per_q": 0.12026715278625488, "peak_gb": 38.356900352, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 2, "sec": 0.12054729461669922, "per_q": 0.06027364730834961, "peak_gb": 38.356900864, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 4, "sec": 0.12100052833557129, "per_q": 0.030250132083892822, "peak_gb": 38.356901376, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 8, "sec": 0.1540672779083252, "per_q": 0.01925840973854065, "peak_gb": 38.431470592, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 16, "sec": 0.21925568580627441, "per_q": 0.013703480362892151, "peak_gb": 38.615613952, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 32, "sec": 0.38953447341918945, "per_q": 0.01217295229434967, "peak_gb": 38.98390016, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 64, "sec": 0.7766029834747314, "per_q": 0.012134421616792679, "peak_gb": 39.720996864, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 1, "sec": 0.11979007720947266, "per_q": 0.11979007720947266, "peak_gb": 38.35693312, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 2, "sec": 0.24034667015075684, "per_q": 0.12017333507537842, "peak_gb": 38.356901376, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 4, "sec": 0.4796574115753174, "per_q": 0.11991435289382935, "peak_gb": 38.356902912, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 8, "sec": 0.9579553604125977, "per_q": 0.11974442005157471, "peak_gb": 38.356905984, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 16, "sec": 1.9192595481872559, "per_q": 0.11995372176170349, "peak_gb": 38.356912128, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 32, "sec": 3.8368964195251465, "per_q": 0.11990301311016083, "peak_gb": 38.356924416, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 64, "sec": 7.719667673110962, "per_q": 0.12061980739235878, "peak_gb": 38.356948992, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "gen_cache", "N": 1, "sec": 0.15817594528198242, "per_q": 0.15817594528198242, "peak_gb": 38.366761984, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "gen_cache", "N": 2, "sec": 0.25714921951293945, "per_q": 0.12857460975646973, "peak_gb": 38.43015936, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "gen_cache", "N": 4, "sec": 0.4504885673522949, "per_q": 0.11262214183807373, "peak_gb": 38.433349632, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "gen_cache", "N": 8, "sec": 0.8449981212615967, "per_q": 0.10562476515769958, "peak_gb": 38.43418112, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "gen_cache", "N": 16, "sec": 1.626030683517456, "per_q": 0.101626917719841, "peak_gb": 38.43418112, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "gen_cache", "N": 32, "sec": 3.1934216022491455, "per_q": 0.0997944250702858, "peak_gb": 38.43418112, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "gen_cache", "N": 64, "sec": 6.3922340869903564, "per_q": 0.09987865760922432, "peak_gb": 38.435248128, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 1, "sec": 0.11967992782592773, "per_q": 0.11967992782592773, "peak_gb": 38.329017856, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 2, "sec": 0.11944198608398438, "per_q": 0.05972099304199219, "peak_gb": 38.329018368, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 4, "sec": 0.12177038192749023, "per_q": 0.03044259548187256, "peak_gb": 38.32901888, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 8, "sec": 0.13163971900939941, "per_q": 0.016454964876174927, "peak_gb": 38.372990976, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 16, "sec": 0.17916059494018555, "per_q": 0.011197537183761597, "peak_gb": 38.508574208, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 32, "sec": 0.29038286209106445, "per_q": 0.009074464440345764, "peak_gb": 38.781051904, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 64, "sec": 0.5501060485839844, "per_q": 0.008595407009124756, "peak_gb": 39.326006784, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 1, "sec": 0.11934852600097656, "per_q": 0.11934852600097656, "peak_gb": 38.329050624, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 2, "sec": 0.2375502586364746, "per_q": 0.1187751293182373, "peak_gb": 38.32901888, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 4, "sec": 0.47899436950683594, "per_q": 0.11974859237670898, "peak_gb": 38.329020416, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 8, "sec": 0.9512293338775635, "per_q": 0.11890366673469543, "peak_gb": 38.329023488, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 16, "sec": 1.9128210544586182, "per_q": 0.11955131590366364, "peak_gb": 38.329029632, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 32, "sec": 3.800532817840576, "per_q": 0.118766650557518, "peak_gb": 38.32904192, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 64, "sec": 7.598855972290039, "per_q": 0.11873212456703186, "peak_gb": 38.329066496, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "gen_cache", "N": 1, "sec": 0.15590906143188477, "per_q": 0.15590906143188477, "peak_gb": 38.34910464, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "gen_cache", "N": 2, "sec": 0.25322723388671875, "per_q": 0.12661361694335938, "peak_gb": 38.4205184, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "gen_cache", "N": 4, "sec": 0.4503164291381836, "per_q": 0.1125791072845459, "peak_gb": 38.42277376, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "gen_cache", "N": 8, "sec": 0.8512234687805176, "per_q": 0.1064029335975647, "peak_gb": 38.423588864, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "gen_cache", "N": 16, "sec": 1.6231365203857422, "per_q": 0.10144603252410889, "peak_gb": 38.423862784, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "gen_cache", "N": 32, "sec": 3.174203395843506, "per_q": 0.09919385612010956, "peak_gb": 38.423862784, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "gen_cache", "N": 64, "sec": 6.321442127227783, "per_q": 0.09877253323793411, "peak_gb": 38.425489408, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 1, "sec": 0.11870193481445312, "per_q": 0.11870193481445312, "peak_gb": 38.2875136, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 2, "sec": 0.12125325202941895, "per_q": 0.06062662601470947, "peak_gb": 38.287514112, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 4, "sec": 0.1151740550994873, "per_q": 0.028793513774871826, "peak_gb": 38.310137856, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 8, "sec": 0.13561058044433594, "per_q": 0.016951322555541992, "peak_gb": 38.381221376, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 16, "sec": 0.19783258438110352, "per_q": 0.01236453652381897, "peak_gb": 38.53312768, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 32, "sec": 0.33163022994995117, "per_q": 0.010363444685935974, "peak_gb": 38.838676992, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 64, "sec": 0.6428189277648926, "per_q": 0.010044045746326447, "peak_gb": 39.449775616, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 1, "sec": 0.11413788795471191, "per_q": 0.11413788795471191, "peak_gb": 38.287546368, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 2, "sec": 0.23197221755981445, "per_q": 0.11598610877990723, "peak_gb": 38.287514624, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 4, "sec": 0.46009254455566406, "per_q": 0.11502313613891602, "peak_gb": 38.28751616, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 8, "sec": 0.9185013771057129, "per_q": 0.11481267213821411, "peak_gb": 38.287519232, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 16, "sec": 1.835465669631958, "per_q": 0.11471660435199738, "peak_gb": 38.287525376, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 32, "sec": 3.6591923236846924, "per_q": 0.11434976011514664, "peak_gb": 38.287537664, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 64, "sec": 7.334950923919678, "per_q": 0.11460860818624496, "peak_gb": 38.28756224, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "gen_cache", "N": 1, "sec": 0.15949130058288574, "per_q": 0.15949130058288574, "peak_gb": 38.322426368, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "gen_cache", "N": 2, "sec": 0.25844526290893555, "per_q": 0.12922263145446777, "peak_gb": 38.389283328, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "gen_cache", "N": 4, "sec": 0.4540557861328125, "per_q": 0.11351394653320312, "peak_gb": 38.389283328, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "gen_cache", "N": 8, "sec": 0.8477945327758789, "per_q": 0.10597431659698486, "peak_gb": 38.389283328, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "gen_cache", "N": 16, "sec": 1.6285264492034912, "per_q": 0.1017829030752182, "peak_gb": 38.389283328, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "gen_cache", "N": 32, "sec": 3.203648805618286, "per_q": 0.10011402517557144, "peak_gb": 38.389283328, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "gen_cache", "N": 64, "sec": 6.3490071296691895, "per_q": 0.09920323640108109, "peak_gb": 38.389283328, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 1, "sec": 0.1319725513458252, "per_q": 0.1319725513458252, "peak_gb": 38.411606016, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 2, "sec": 0.132582426071167, "per_q": 0.0662912130355835, "peak_gb": 38.411606528, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 4, "sec": 0.13329482078552246, "per_q": 0.033323705196380615, "peak_gb": 38.41160704, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 8, "sec": 0.14653849601745605, "per_q": 0.018317312002182007, "peak_gb": 38.411608064, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 16, "sec": 0.2113795280456543, "per_q": 0.013211220502853394, "peak_gb": 38.559660032, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 32, "sec": 0.3254990577697754, "per_q": 0.010171845555305481, "peak_gb": 38.862859776, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 64, "sec": 0.6111643314361572, "per_q": 0.009549442678689957, "peak_gb": 39.468538368, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 1, "sec": 0.1322319507598877, "per_q": 0.1322319507598877, "peak_gb": 38.411638784, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 2, "sec": 0.2663388252258301, "per_q": 0.13316941261291504, "peak_gb": 38.41160704, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 4, "sec": 0.5285868644714355, "per_q": 0.1321467161178589, "peak_gb": 38.411608576, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 8, "sec": 1.0714387893676758, "per_q": 0.13392984867095947, "peak_gb": 38.411611648, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 16, "sec": 2.1081135272979736, "per_q": 0.13175709545612335, "peak_gb": 38.411617792, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 32, "sec": 4.215757846832275, "per_q": 0.1317424327135086, "peak_gb": 38.41163008, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 64, "sec": 8.453490495681763, "per_q": 0.13208578899502754, "peak_gb": 38.411654656, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "gen_cache", "N": 1, "sec": 0.1711580753326416, "per_q": 0.1711580753326416, "peak_gb": 38.418282496, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "gen_cache", "N": 2, "sec": 0.26999378204345703, "per_q": 0.13499689102172852, "peak_gb": 38.45339136, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "gen_cache", "N": 4, "sec": 0.46483826637268066, "per_q": 0.11620956659317017, "peak_gb": 38.45339136, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "gen_cache", "N": 8, "sec": 0.8606364727020264, "per_q": 0.1075795590877533, "peak_gb": 38.45339136, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "gen_cache", "N": 16, "sec": 1.6461095809936523, "per_q": 0.10288184881210327, "peak_gb": 38.454267904, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "gen_cache", "N": 32, "sec": 3.2174336910247803, "per_q": 0.10054480284452438, "peak_gb": 38.454704128, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "gen_cache", "N": 64, "sec": 6.3306310176849365, "per_q": 0.09891610965132713, "peak_gb": 38.455148544, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 1, "sec": 0.11903977394104004, "per_q": 0.11903977394104004, "peak_gb": 38.333184, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 2, "sec": 0.12028765678405762, "per_q": 0.06014382839202881, "peak_gb": 38.333184512, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 4, "sec": 0.12003755569458008, "per_q": 0.03000938892364502, "peak_gb": 38.333185024, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 8, "sec": 0.1289520263671875, "per_q": 0.016119003295898438, "peak_gb": 38.36360704, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 16, "sec": 0.16405844688415527, "per_q": 0.010253652930259705, "peak_gb": 38.487955456, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 32, "sec": 0.26584315299987793, "per_q": 0.008307598531246185, "peak_gb": 38.739044352, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 64, "sec": 0.49697184562683105, "per_q": 0.007765185087919235, "peak_gb": 39.243712512, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 1, "sec": 0.11879968643188477, "per_q": 0.11879968643188477, "peak_gb": 38.333216768, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 2, "sec": 0.23714590072631836, "per_q": 0.11857295036315918, "peak_gb": 38.333185024, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 4, "sec": 0.4774739742279053, "per_q": 0.11936849355697632, "peak_gb": 38.33318656, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 8, "sec": 0.9490249156951904, "per_q": 0.1186281144618988, "peak_gb": 38.333189632, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 16, "sec": 1.8999946117401123, "per_q": 0.11874966323375702, "peak_gb": 38.333195776, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 32, "sec": 3.8055436611175537, "per_q": 0.11892323940992355, "peak_gb": 38.333208064, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 64, "sec": 7.615632772445679, "per_q": 0.11899426206946373, "peak_gb": 38.33323264, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "gen_cache", "N": 1, "sec": 0.15682339668273926, "per_q": 0.15682339668273926, "peak_gb": 38.3517312, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "gen_cache", "N": 2, "sec": 0.2538588047027588, "per_q": 0.1269294023513794, "peak_gb": 38.421297152, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "gen_cache", "N": 4, "sec": 0.44771552085876465, "per_q": 0.11192888021469116, "peak_gb": 38.421297152, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "gen_cache", "N": 8, "sec": 0.8377685546875, "per_q": 0.1047210693359375, "peak_gb": 38.422552576, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "gen_cache", "N": 16, "sec": 1.6266908645629883, "per_q": 0.10166817903518677, "peak_gb": 38.422839296, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "gen_cache", "N": 32, "sec": 3.2129416465759277, "per_q": 0.10040442645549774, "peak_gb": 38.423130112, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "gen_cache", "N": 64, "sec": 6.344697952270508, "per_q": 0.09913590550422668, "peak_gb": 38.426822656, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 1, "sec": 0.11426568031311035, "per_q": 0.11426568031311035, "peak_gb": 38.299380224, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 2, "sec": 0.11488890647888184, "per_q": 0.05744445323944092, "peak_gb": 38.299380736, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 4, "sec": 0.11548805236816406, "per_q": 0.028872013092041016, "peak_gb": 38.330151424, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 8, "sec": 0.1492605209350586, "per_q": 0.018657565116882324, "peak_gb": 38.428849664, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 16, "sec": 0.22695493698120117, "per_q": 0.014184683561325073, "peak_gb": 38.625721344, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 32, "sec": 0.39250731468200684, "per_q": 0.012265853583812714, "peak_gb": 39.016319488, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 64, "sec": 0.7896637916564941, "per_q": 0.012338496744632721, "peak_gb": 39.794370048, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 1, "sec": 0.11408400535583496, "per_q": 0.11408400535583496, "peak_gb": 38.299412992, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 2, "sec": 0.22910118103027344, "per_q": 0.11455059051513672, "peak_gb": 38.299381248, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 4, "sec": 0.4585533142089844, "per_q": 0.1146383285522461, "peak_gb": 38.299382784, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 8, "sec": 0.9194519519805908, "per_q": 0.11493149399757385, "peak_gb": 38.299385856, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 16, "sec": 1.8392457962036133, "per_q": 0.11495286226272583, "peak_gb": 38.299392, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 32, "sec": 3.6595003604888916, "per_q": 0.11435938626527786, "peak_gb": 38.299404288, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 64, "sec": 7.314817667007446, "per_q": 0.11429402604699135, "peak_gb": 38.299428864, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "gen_cache", "N": 1, "sec": 0.15879440307617188, "per_q": 0.15879440307617188, "peak_gb": 38.32569088, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "gen_cache", "N": 2, "sec": 0.2575352191925049, "per_q": 0.12876760959625244, "peak_gb": 38.393419264, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "gen_cache", "N": 4, "sec": 0.4521913528442383, "per_q": 0.11304783821105957, "peak_gb": 38.393419264, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "gen_cache", "N": 8, "sec": 0.8421976566314697, "per_q": 0.10527470707893372, "peak_gb": 38.393419264, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "gen_cache", "N": 16, "sec": 1.6262187957763672, "per_q": 0.10163867473602295, "peak_gb": 38.393419264, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "gen_cache", "N": 32, "sec": 3.1878435611724854, "per_q": 0.09962011128664017, "peak_gb": 38.393419264, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "gen_cache", "N": 64, "sec": 6.339499235153198, "per_q": 0.09905467554926872, "peak_gb": 38.393419264, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 1, "sec": 0.11548423767089844, "per_q": 0.11548423767089844, "peak_gb": 38.269018112, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 2, "sec": 0.11533141136169434, "per_q": 0.05766570568084717, "peak_gb": 38.269018624, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 4, "sec": 0.11614656448364258, "per_q": 0.029036641120910645, "peak_gb": 38.314671616, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 8, "sec": 0.14778733253479004, "per_q": 0.018473416566848755, "peak_gb": 38.4026112, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 16, "sec": 0.21215581893920898, "per_q": 0.013259738683700562, "peak_gb": 38.581103616, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 32, "sec": 0.37276148796081543, "per_q": 0.011648796498775482, "peak_gb": 38.940201984, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 64, "sec": 0.7304723262786865, "per_q": 0.011413630098104477, "peak_gb": 39.657350656, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 1, "sec": 0.11795616149902344, "per_q": 0.11795616149902344, "peak_gb": 38.26905088, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 2, "sec": 0.23273372650146484, "per_q": 0.11636686325073242, "peak_gb": 38.269019136, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 4, "sec": 0.4625835418701172, "per_q": 0.1156458854675293, "peak_gb": 38.269020672, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 8, "sec": 0.926541805267334, "per_q": 0.11581772565841675, "peak_gb": 38.269023744, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 16, "sec": 1.8544659614562988, "per_q": 0.11590412259101868, "peak_gb": 38.269029888, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 32, "sec": 3.6933298110961914, "per_q": 0.11541655659675598, "peak_gb": 38.269042176, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 64, "sec": 7.3547422885894775, "per_q": 0.11491784825921059, "peak_gb": 38.269066752, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "gen_cache", "N": 1, "sec": 0.1549210548400879, "per_q": 0.1549210548400879, "peak_gb": 38.312688128, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "gen_cache", "N": 2, "sec": 0.2535555362701416, "per_q": 0.1267777681350708, "peak_gb": 38.37499648, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "gen_cache", "N": 4, "sec": 0.4526345729827881, "per_q": 0.11315864324569702, "peak_gb": 38.378383872, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "gen_cache", "N": 8, "sec": 0.8389801979064941, "per_q": 0.10487252473831177, "peak_gb": 38.378981888, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "gen_cache", "N": 16, "sec": 1.6231114864349365, "per_q": 0.10144446790218353, "peak_gb": 38.378981888, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "gen_cache", "N": 32, "sec": 3.264730215072632, "per_q": 0.10202281922101974, "peak_gb": 38.378981888, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "gen_cache", "N": 64, "sec": 6.3405234813690186, "per_q": 0.09907067939639091, "peak_gb": 38.378981888, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 1, "sec": 0.1136620044708252, "per_q": 0.1136620044708252, "peak_gb": 38.311620608, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 2, "sec": 0.11411046981811523, "per_q": 0.05705523490905762, "peak_gb": 38.31162112, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 4, "sec": 0.1148529052734375, "per_q": 0.028713226318359375, "peak_gb": 38.311621632, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 8, "sec": 0.1261427402496338, "per_q": 0.015767842531204224, "peak_gb": 38.368633344, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 16, "sec": 0.17336106300354004, "per_q": 0.010835066437721252, "peak_gb": 38.50184192, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 32, "sec": 0.28775739669799805, "per_q": 0.008992418646812439, "peak_gb": 38.76878336, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 64, "sec": 0.5350692272186279, "per_q": 0.008360456675291061, "peak_gb": 39.306622976, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 1, "sec": 0.11329889297485352, "per_q": 0.11329889297485352, "peak_gb": 38.311653376, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 2, "sec": 0.22719693183898926, "per_q": 0.11359846591949463, "peak_gb": 38.311621632, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 4, "sec": 0.45356321334838867, "per_q": 0.11339080333709717, "peak_gb": 38.311623168, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 8, "sec": 0.9073598384857178, "per_q": 0.11341997981071472, "peak_gb": 38.31162624, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 16, "sec": 1.8490405082702637, "per_q": 0.11556503176689148, "peak_gb": 38.311632384, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 32, "sec": 3.641235589981079, "per_q": 0.11378861218690872, "peak_gb": 38.311644672, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 64, "sec": 7.28358006477356, "per_q": 0.11380593851208687, "peak_gb": 38.311669248, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "gen_cache", "N": 1, "sec": 0.15366077423095703, "per_q": 0.15366077423095703, "peak_gb": 38.325558272, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "gen_cache", "N": 2, "sec": 0.25217556953430176, "per_q": 0.12608778476715088, "peak_gb": 38.397467648, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "gen_cache", "N": 4, "sec": 0.4482729434967041, "per_q": 0.11206823587417603, "peak_gb": 38.39747584, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "gen_cache", "N": 8, "sec": 0.8449571132659912, "per_q": 0.1056196391582489, "peak_gb": 38.399777792, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "gen_cache", "N": 16, "sec": 1.6324665546417236, "per_q": 0.10202915966510773, "peak_gb": 38.399777792, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "gen_cache", "N": 32, "sec": 3.2039449214935303, "per_q": 0.10012327879667282, "peak_gb": 38.399777792, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "gen_cache", "N": 64, "sec": 6.330977201461792, "per_q": 0.0989215187728405, "peak_gb": 38.399777792, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 1, "sec": 0.12120294570922852, "per_q": 0.12120294570922852, "peak_gb": 38.369634304, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 2, "sec": 0.1240382194519043, "per_q": 0.06201910972595215, "peak_gb": 38.369634816, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 4, "sec": 0.1244497299194336, "per_q": 0.0311124324798584, "peak_gb": 38.369635328, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 8, "sec": 0.13535690307617188, "per_q": 0.016919612884521484, "peak_gb": 38.389631488, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 16, "sec": 0.18443536758422852, "per_q": 0.011527210474014282, "peak_gb": 38.52839168, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 32, "sec": 0.3006119728088379, "per_q": 0.009394124150276184, "peak_gb": 38.810827264, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 64, "sec": 0.5784347057342529, "per_q": 0.009038042277097702, "peak_gb": 39.37176576, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 1, "sec": 0.12112998962402344, "per_q": 0.12112998962402344, "peak_gb": 38.369667072, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 2, "sec": 0.24208498001098633, "per_q": 0.12104249000549316, "peak_gb": 38.369635328, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 4, "sec": 0.48494648933410645, "per_q": 0.12123662233352661, "peak_gb": 38.369636864, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 8, "sec": 0.9702503681182861, "per_q": 0.12128129601478577, "peak_gb": 38.369639936, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 16, "sec": 1.9420287609100342, "per_q": 0.12137679755687714, "peak_gb": 38.36964608, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 32, "sec": 3.88820219039917, "per_q": 0.12150631844997406, "peak_gb": 38.369658368, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 64, "sec": 7.760325908660889, "per_q": 0.12125509232282639, "peak_gb": 38.369682944, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "gen_cache", "N": 1, "sec": 0.15953874588012695, "per_q": 0.15953874588012695, "peak_gb": 38.373502976, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "gen_cache", "N": 2, "sec": 0.2565789222717285, "per_q": 0.12828946113586426, "peak_gb": 38.427681792, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "gen_cache", "N": 4, "sec": 0.4528310298919678, "per_q": 0.11320775747299194, "peak_gb": 38.427849728, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "gen_cache", "N": 8, "sec": 0.8397939205169678, "per_q": 0.10497424006462097, "peak_gb": 38.429185024, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "gen_cache", "N": 16, "sec": 1.6181457042694092, "per_q": 0.10113410651683807, "peak_gb": 38.430886912, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "gen_cache", "N": 32, "sec": 3.2056870460510254, "per_q": 0.10017772018909454, "peak_gb": 38.43175936, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "gen_cache", "N": 64, "sec": 6.3522560596466064, "per_q": 0.09925400093197823, "peak_gb": 38.43175936, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 1, "sec": 0.12459421157836914, "per_q": 0.12459421157836914, "peak_gb": 38.384013824, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 2, "sec": 0.12494659423828125, "per_q": 0.062473297119140625, "peak_gb": 38.384014336, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 4, "sec": 0.12543272972106934, "per_q": 0.031358182430267334, "peak_gb": 38.384014848, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 8, "sec": 0.137406587600708, "per_q": 0.0171758234500885, "peak_gb": 38.393998848, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 16, "sec": 0.18650412559509277, "per_q": 0.011656507849693298, "peak_gb": 38.533152256, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 32, "sec": 0.30292844772338867, "per_q": 0.009466513991355896, "peak_gb": 38.81526016, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 64, "sec": 0.5812156200408936, "per_q": 0.009081494063138962, "peak_gb": 39.375543296, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 1, "sec": 0.12327027320861816, "per_q": 0.12327027320861816, "peak_gb": 38.384046592, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 2, "sec": 0.24640798568725586, "per_q": 0.12320399284362793, "peak_gb": 38.384014848, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 4, "sec": 0.4931600093841553, "per_q": 0.12329000234603882, "peak_gb": 38.384016384, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 8, "sec": 0.9917087554931641, "per_q": 0.12396359443664551, "peak_gb": 38.384019456, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 16, "sec": 1.9885640144348145, "per_q": 0.1242852509021759, "peak_gb": 38.3840256, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 32, "sec": 3.955538749694824, "per_q": 0.12361058592796326, "peak_gb": 38.384037888, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 64, "sec": 7.912152051925659, "per_q": 0.12362737581133842, "peak_gb": 38.384062464, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "gen_cache", "N": 1, "sec": 0.16527962684631348, "per_q": 0.16527962684631348, "peak_gb": 38.392184832, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "gen_cache", "N": 2, "sec": 0.26573753356933594, "per_q": 0.13286876678466797, "peak_gb": 38.436310528, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "gen_cache", "N": 4, "sec": 0.4590175151824951, "per_q": 0.11475437879562378, "peak_gb": 38.439159296, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "gen_cache", "N": 8, "sec": 0.8504643440246582, "per_q": 0.10630804300308228, "peak_gb": 38.43955456, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "gen_cache", "N": 16, "sec": 1.649977207183838, "per_q": 0.10312357544898987, "peak_gb": 38.440666624, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "gen_cache", "N": 32, "sec": 3.1991424560546875, "per_q": 0.09997320175170898, "peak_gb": 38.442950144, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "gen_cache", "N": 64, "sec": 6.349027872085571, "per_q": 0.09920356050133705, "peak_gb": 38.442950144, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 1, "sec": 0.12338781356811523, "per_q": 0.12338781356811523, "peak_gb": 38.382721536, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 2, "sec": 0.12418770790100098, "per_q": 0.06209385395050049, "peak_gb": 38.382722048, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 4, "sec": 0.1321580410003662, "per_q": 0.03303951025009155, "peak_gb": 38.38272256, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 8, "sec": 0.16306090354919434, "per_q": 0.020382612943649292, "peak_gb": 38.457291264, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 16, "sec": 0.24994778633117676, "per_q": 0.015621736645698547, "peak_gb": 38.663614976, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 32, "sec": 0.4333169460296631, "per_q": 0.013541154563426971, "peak_gb": 39.076262912, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 64, "sec": 0.8566043376922607, "per_q": 0.013384442776441574, "peak_gb": 39.903786496, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 1, "sec": 0.12340831756591797, "per_q": 0.12340831756591797, "peak_gb": 38.382754304, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 2, "sec": 0.24654150009155273, "per_q": 0.12327075004577637, "peak_gb": 38.38272256, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 4, "sec": 0.49556612968444824, "per_q": 0.12389153242111206, "peak_gb": 38.382724096, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 8, "sec": 0.9897902011871338, "per_q": 0.12372377514839172, "peak_gb": 38.382727168, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 16, "sec": 1.9952211380004883, "per_q": 0.12470132112503052, "peak_gb": 38.382733312, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 32, "sec": 3.947913408279419, "per_q": 0.12337229400873184, "peak_gb": 38.3827456, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 64, "sec": 7.8913538455963135, "per_q": 0.1233024038374424, "peak_gb": 38.382770176, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "gen_cache", "N": 1, "sec": 0.1615912914276123, "per_q": 0.1615912914276123, "peak_gb": 38.387706368, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "gen_cache", "N": 2, "sec": 0.26023435592651367, "per_q": 0.13011717796325684, "peak_gb": 38.437671424, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "gen_cache", "N": 4, "sec": 0.4560818672180176, "per_q": 0.1140204668045044, "peak_gb": 38.4423424, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "gen_cache", "N": 8, "sec": 0.8467886447906494, "per_q": 0.10584858059883118, "peak_gb": 38.444080128, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "gen_cache", "N": 16, "sec": 1.641479730606079, "per_q": 0.10259248316287994, "peak_gb": 38.445741056, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "gen_cache", "N": 32, "sec": 3.192209243774414, "per_q": 0.09975653886795044, "peak_gb": 38.445741056, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "gen_cache", "N": 64, "sec": 6.340508937835693, "per_q": 0.09907045215368271, "peak_gb": 38.445741056, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 1, "sec": 0.12807965278625488, "per_q": 0.12807965278625488, "peak_gb": 38.393187328, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 2, "sec": 0.1286919116973877, "per_q": 0.06434595584869385, "peak_gb": 38.39318784, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 4, "sec": 0.12935614585876465, "per_q": 0.03233903646469116, "peak_gb": 38.393188352, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 8, "sec": 0.1427164077758789, "per_q": 0.017839550971984863, "peak_gb": 38.400219136, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 16, "sec": 0.2071831226348877, "per_q": 0.012948945164680481, "peak_gb": 38.544326656, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 32, "sec": 0.31977248191833496, "per_q": 0.009992890059947968, "peak_gb": 38.8323456, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 64, "sec": 0.6031796932220459, "per_q": 0.009424682706594467, "peak_gb": 39.409693696, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 1, "sec": 0.1279902458190918, "per_q": 0.1279902458190918, "peak_gb": 38.393220096, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 2, "sec": 0.25604701042175293, "per_q": 0.12802350521087646, "peak_gb": 38.393188352, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 4, "sec": 0.5125205516815186, "per_q": 0.12813013792037964, "peak_gb": 38.393189888, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 8, "sec": 1.0409135818481445, "per_q": 0.13011419773101807, "peak_gb": 38.39319296, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 16, "sec": 2.052107095718384, "per_q": 0.128256693482399, "peak_gb": 38.393199104, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 32, "sec": 4.122471570968628, "per_q": 0.12882723659276962, "peak_gb": 38.393211392, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 64, "sec": 8.247376441955566, "per_q": 0.12886525690555573, "peak_gb": 38.393235968, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "gen_cache", "N": 1, "sec": 0.1675267219543457, "per_q": 0.1675267219543457, "peak_gb": 38.400621568, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "gen_cache", "N": 2, "sec": 0.26517438888549805, "per_q": 0.13258719444274902, "peak_gb": 38.443091968, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "gen_cache", "N": 4, "sec": 0.4598124027252197, "per_q": 0.11495310068130493, "peak_gb": 38.44375552, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "gen_cache", "N": 8, "sec": 0.8736634254455566, "per_q": 0.10920792818069458, "peak_gb": 38.444713984, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "gen_cache", "N": 16, "sec": 1.641742467880249, "per_q": 0.10260890424251556, "peak_gb": 38.445453312, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "gen_cache", "N": 32, "sec": 3.2078475952148438, "per_q": 0.10024523735046387, "peak_gb": 38.445453312, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "gen_cache", "N": 64, "sec": 6.343763828277588, "per_q": 0.09912130981683731, "peak_gb": 38.446901248, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 1, "sec": 0.11540675163269043, "per_q": 0.11540675163269043, "peak_gb": 38.321871872, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 2, "sec": 0.11547684669494629, "per_q": 0.057738423347473145, "peak_gb": 38.321872384, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 4, "sec": 0.11686277389526367, "per_q": 0.029215693473815918, "peak_gb": 38.321872896, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 8, "sec": 0.1267566680908203, "per_q": 0.01584458351135254, "peak_gb": 38.3659392, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 16, "sec": 0.1647493839263916, "per_q": 0.010296836495399475, "peak_gb": 38.498477056, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 32, "sec": 0.281696081161499, "per_q": 0.008803002536296844, "peak_gb": 38.762504192, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 64, "sec": 0.5273177623748779, "per_q": 0.008239340037107468, "peak_gb": 39.290951168, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 1, "sec": 0.1146688461303711, "per_q": 0.1146688461303711, "peak_gb": 38.32190464, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 2, "sec": 0.2298290729522705, "per_q": 0.11491453647613525, "peak_gb": 38.321872896, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 4, "sec": 0.45871496200561523, "per_q": 0.11467874050140381, "peak_gb": 38.321874432, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 8, "sec": 0.9156308174133301, "per_q": 0.11445385217666626, "peak_gb": 38.321877504, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 16, "sec": 1.8304815292358398, "per_q": 0.11440509557723999, "peak_gb": 38.321883648, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 32, "sec": 3.6806154251098633, "per_q": 0.11501923203468323, "peak_gb": 38.321895936, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 64, "sec": 7.309204339981079, "per_q": 0.11420631781220436, "peak_gb": 38.321920512, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "gen_cache", "N": 1, "sec": 0.1563408374786377, "per_q": 0.1563408374786377, "peak_gb": 38.328205824, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "gen_cache", "N": 2, "sec": 0.2541959285736084, "per_q": 0.1270979642868042, "peak_gb": 38.398743552, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "gen_cache", "N": 4, "sec": 0.4496736526489258, "per_q": 0.11241841316223145, "peak_gb": 38.401031168, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "gen_cache", "N": 8, "sec": 0.8366901874542236, "per_q": 0.10458627343177795, "peak_gb": 38.403038208, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "gen_cache", "N": 16, "sec": 1.6203577518463135, "per_q": 0.10127235949039459, "peak_gb": 38.403038208, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "gen_cache", "N": 32, "sec": 3.189913272857666, "per_q": 0.09968478977680206, "peak_gb": 38.404105216, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "gen_cache", "N": 64, "sec": 6.338927984237671, "per_q": 0.09904574975371361, "peak_gb": 38.40460288, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 1, "sec": 0.11501646041870117, "per_q": 0.11501646041870117, "peak_gb": 38.30832896, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 2, "sec": 0.11527395248413086, "per_q": 0.05763697624206543, "peak_gb": 38.308329472, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 4, "sec": 0.11614465713500977, "per_q": 0.02903616428375244, "peak_gb": 38.32265728, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 8, "sec": 0.14746570587158203, "per_q": 0.018433213233947754, "peak_gb": 38.409678336, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 16, "sec": 0.2116258144378662, "per_q": 0.013226613402366638, "peak_gb": 38.58565376, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 32, "sec": 0.3739793300628662, "per_q": 0.011686854064464569, "peak_gb": 38.94265088, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 64, "sec": 0.728858232498169, "per_q": 0.01138840988278389, "peak_gb": 39.65664512, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 1, "sec": 0.11509394645690918, "per_q": 0.11509394645690918, "peak_gb": 38.308361728, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 2, "sec": 0.22998261451721191, "per_q": 0.11499130725860596, "peak_gb": 38.308329984, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 4, "sec": 0.46127963066101074, "per_q": 0.11531990766525269, "peak_gb": 38.30833152, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 8, "sec": 0.9176247119903564, "per_q": 0.11470308899879456, "peak_gb": 38.308334592, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 16, "sec": 1.822326421737671, "per_q": 0.11389540135860443, "peak_gb": 38.308340736, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 32, "sec": 3.6651833057403564, "per_q": 0.11453697830438614, "peak_gb": 38.308353024, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 64, "sec": 7.380541563034058, "per_q": 0.11532096192240715, "peak_gb": 38.3083776, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "gen_cache", "N": 1, "sec": 0.15306448936462402, "per_q": 0.15306448936462402, "peak_gb": 38.329027584, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "gen_cache", "N": 2, "sec": 0.25202059745788574, "per_q": 0.12601029872894287, "peak_gb": 38.401371648, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "gen_cache", "N": 4, "sec": 0.45056796073913574, "per_q": 0.11264199018478394, "peak_gb": 38.402219008, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "gen_cache", "N": 8, "sec": 0.8373136520385742, "per_q": 0.10466420650482178, "peak_gb": 38.404946944, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "gen_cache", "N": 16, "sec": 1.620758056640625, "per_q": 0.10129737854003906, "peak_gb": 38.404946944, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "gen_cache", "N": 32, "sec": 3.2062487602233887, "per_q": 0.1001952737569809, "peak_gb": 38.404946944, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "gen_cache", "N": 64, "sec": 6.359964609146118, "per_q": 0.0993744470179081, "peak_gb": 38.40639488, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 1, "sec": 0.1198418140411377, "per_q": 0.1198418140411377, "peak_gb": 38.333382144, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 2, "sec": 0.14151287078857422, "per_q": 0.07075643539428711, "peak_gb": 38.333382656, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 4, "sec": 0.12141299247741699, "per_q": 0.030353248119354248, "peak_gb": 38.333383168, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 8, "sec": 0.15235018730163574, "per_q": 0.019043773412704468, "peak_gb": 38.418532864, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 16, "sec": 0.21721220016479492, "per_q": 0.013575762510299683, "peak_gb": 38.598739456, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 32, "sec": 0.3825559616088867, "per_q": 0.01195487380027771, "peak_gb": 38.959153152, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 64, "sec": 0.744481086730957, "per_q": 0.011632516980171204, "peak_gb": 39.683650048, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 1, "sec": 0.11984419822692871, "per_q": 0.11984419822692871, "peak_gb": 38.333414912, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 2, "sec": 0.23768091201782227, "per_q": 0.11884045600891113, "peak_gb": 38.333383168, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 4, "sec": 0.47844934463500977, "per_q": 0.11961233615875244, "peak_gb": 38.333384704, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 8, "sec": 0.9545376300811768, "per_q": 0.1193172037601471, "peak_gb": 38.333387776, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 16, "sec": 1.9027400016784668, "per_q": 0.11892125010490417, "peak_gb": 38.33339392, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 32, "sec": 3.800429582595825, "per_q": 0.11876342445611954, "peak_gb": 38.333406208, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 64, "sec": 7.643028497695923, "per_q": 0.1194223202764988, "peak_gb": 38.333430784, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "gen_cache", "N": 1, "sec": 0.1574251651763916, "per_q": 0.1574251651763916, "peak_gb": 38.351839232, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "gen_cache", "N": 2, "sec": 0.25565290451049805, "per_q": 0.12782645225524902, "peak_gb": 38.4277504, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "gen_cache", "N": 4, "sec": 0.4512028694152832, "per_q": 0.1128007173538208, "peak_gb": 38.43071744, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "gen_cache", "N": 8, "sec": 0.8540103435516357, "per_q": 0.10675129294395447, "peak_gb": 38.43071744, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "gen_cache", "N": 16, "sec": 1.6447625160217285, "per_q": 0.10279765725135803, "peak_gb": 38.43128064, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "gen_cache", "N": 32, "sec": 3.20931339263916, "per_q": 0.10029104351997375, "peak_gb": 38.43327744, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "gen_cache", "N": 64, "sec": 6.338097095489502, "per_q": 0.09903276711702347, "peak_gb": 38.43327744, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 1, "sec": 0.1136167049407959, "per_q": 0.1136167049407959, "peak_gb": 38.248833536, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 2, "sec": 0.1146693229675293, "per_q": 0.05733466148376465, "peak_gb": 38.260397568, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 4, "sec": 0.11492037773132324, "per_q": 0.02873009443283081, "peak_gb": 38.307036672, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 8, "sec": 0.13801050186157227, "per_q": 0.017251312732696533, "peak_gb": 38.394712064, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 16, "sec": 0.20706915855407715, "per_q": 0.012941822409629822, "peak_gb": 38.568653824, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 32, "sec": 0.36732912063598633, "per_q": 0.011479035019874573, "peak_gb": 38.921452544, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 64, "sec": 0.7155735492706299, "per_q": 0.011180836707353592, "peak_gb": 39.627049984, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 1, "sec": 0.11606979370117188, "per_q": 0.11606979370117188, "peak_gb": 38.248866304, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 2, "sec": 0.23141717910766602, "per_q": 0.11570858955383301, "peak_gb": 38.24883456, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 4, "sec": 0.45938539505004883, "per_q": 0.11484634876251221, "peak_gb": 38.248836096, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 8, "sec": 0.9278390407562256, "per_q": 0.1159798800945282, "peak_gb": 38.248839168, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 16, "sec": 1.8170151710510254, "per_q": 0.11356344819068909, "peak_gb": 38.248845312, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 32, "sec": 3.640127182006836, "per_q": 0.11375397443771362, "peak_gb": 38.2488576, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 64, "sec": 7.308845043182373, "per_q": 0.11420070379972458, "peak_gb": 38.248882176, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "gen_cache", "N": 1, "sec": 0.15589261054992676, "per_q": 0.15589261054992676, "peak_gb": 38.302142976, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "gen_cache", "N": 2, "sec": 0.25409674644470215, "per_q": 0.12704837322235107, "peak_gb": 38.368114176, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "gen_cache", "N": 4, "sec": 0.45261073112487793, "per_q": 0.11315268278121948, "peak_gb": 38.368754688, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "gen_cache", "N": 8, "sec": 0.8498873710632324, "per_q": 0.10623592138290405, "peak_gb": 38.368754688, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "gen_cache", "N": 16, "sec": 1.6300976276397705, "per_q": 0.10188110172748566, "peak_gb": 38.368754688, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "gen_cache", "N": 32, "sec": 3.206270933151245, "per_q": 0.10019596666097641, "peak_gb": 38.368754688, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "gen_cache", "N": 64, "sec": 6.319674015045166, "per_q": 0.09874490648508072, "peak_gb": 38.368754688, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 1, "sec": 0.1152191162109375, "per_q": 0.1152191162109375, "peak_gb": 38.272500224, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 2, "sec": 0.11422610282897949, "per_q": 0.057113051414489746, "peak_gb": 38.272500736, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 4, "sec": 0.11553215980529785, "per_q": 0.028883039951324463, "peak_gb": 38.291051008, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 8, "sec": 0.1259784698486328, "per_q": 0.0157473087310791, "peak_gb": 38.359269376, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 16, "sec": 0.16540741920471191, "per_q": 0.010337963700294495, "peak_gb": 38.490430464, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 32, "sec": 0.2820549011230469, "per_q": 0.008814215660095215, "peak_gb": 38.754866176, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 64, "sec": 0.5274202823638916, "per_q": 0.008240941911935806, "peak_gb": 39.287931904, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 1, "sec": 0.11592984199523926, "per_q": 0.11592984199523926, "peak_gb": 38.272532992, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 2, "sec": 0.23864483833312988, "per_q": 0.11932241916656494, "peak_gb": 38.272501248, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 4, "sec": 0.4629666805267334, "per_q": 0.11574167013168335, "peak_gb": 38.272502784, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 8, "sec": 0.914376974105835, "per_q": 0.11429712176322937, "peak_gb": 38.272505856, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 16, "sec": 1.8241584300994873, "per_q": 0.11400990188121796, "peak_gb": 38.272512, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 32, "sec": 3.6679399013519287, "per_q": 0.11462312191724777, "peak_gb": 38.272524288, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 64, "sec": 7.3333516120910645, "per_q": 0.11458361893892288, "peak_gb": 38.272548864, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "gen_cache", "N": 1, "sec": 0.1559133529663086, "per_q": 0.1559133529663086, "peak_gb": 38.308264448, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "gen_cache", "N": 2, "sec": 0.2567164897918701, "per_q": 0.12835824489593506, "peak_gb": 38.373267968, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "gen_cache", "N": 4, "sec": 0.4538910388946533, "per_q": 0.11347275972366333, "peak_gb": 38.373267968, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "gen_cache", "N": 8, "sec": 0.8491494655609131, "per_q": 0.10614368319511414, "peak_gb": 38.373267968, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "gen_cache", "N": 16, "sec": 1.634822130203247, "per_q": 0.10217638313770294, "peak_gb": 38.373267968, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "gen_cache", "N": 32, "sec": 3.214451313018799, "per_q": 0.10045160353183746, "peak_gb": 38.373267968, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "gen_cache", "N": 64, "sec": 6.349300384521484, "per_q": 0.0992078185081482, "peak_gb": 38.373267968, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 1, "sec": 0.11411428451538086, "per_q": 0.11411428451538086, "peak_gb": 38.234863104, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 2, "sec": 0.11585164070129395, "per_q": 0.05792582035064697, "peak_gb": 38.251956224, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 4, "sec": 0.1163792610168457, "per_q": 0.029094815254211426, "peak_gb": 38.290019328, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 8, "sec": 0.13497471809387207, "per_q": 0.01687183976173401, "peak_gb": 38.367981568, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 16, "sec": 0.1978473663330078, "per_q": 0.012365460395812988, "peak_gb": 38.523906048, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 32, "sec": 0.3325488567352295, "per_q": 0.010392151772975922, "peak_gb": 38.83575552, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 64, "sec": 0.6435379981994629, "per_q": 0.010055281221866608, "peak_gb": 39.459453952, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 1, "sec": 0.11420655250549316, "per_q": 0.11420655250549316, "peak_gb": 38.234895872, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 2, "sec": 0.2283310890197754, "per_q": 0.1141655445098877, "peak_gb": 38.234864128, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 4, "sec": 0.45667433738708496, "per_q": 0.11416858434677124, "peak_gb": 38.234865664, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 8, "sec": 0.9134557247161865, "per_q": 0.11418196558952332, "peak_gb": 38.234868736, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 16, "sec": 1.8297538757324219, "per_q": 0.11435961723327637, "peak_gb": 38.23487488, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 32, "sec": 3.6718602180480957, "per_q": 0.11474563181400299, "peak_gb": 38.234887168, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 64, "sec": 7.296829462051392, "per_q": 0.114012960344553, "peak_gb": 38.234911744, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "gen_cache", "N": 1, "sec": 0.15345048904418945, "per_q": 0.15345048904418945, "peak_gb": 38.29831936, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "gen_cache", "N": 2, "sec": 0.2541656494140625, "per_q": 0.12708282470703125, "peak_gb": 38.358850048, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "gen_cache", "N": 4, "sec": 0.44919443130493164, "per_q": 0.11229860782623291, "peak_gb": 38.358850048, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "gen_cache", "N": 8, "sec": 0.8376474380493164, "per_q": 0.10470592975616455, "peak_gb": 38.358850048, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "gen_cache", "N": 16, "sec": 1.6205689907073975, "per_q": 0.10128556191921234, "peak_gb": 38.358850048, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "gen_cache", "N": 32, "sec": 3.1922554969787598, "per_q": 0.09975798428058624, "peak_gb": 38.358850048, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "gen_cache", "N": 64, "sec": 6.377857446670532, "per_q": 0.09965402260422707, "peak_gb": 38.358850048, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 1, "sec": 0.12065339088439941, "per_q": 0.12065339088439941, "peak_gb": 38.366702592, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 2, "sec": 0.12114620208740234, "per_q": 0.06057310104370117, "peak_gb": 38.366703104, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 4, "sec": 0.12166500091552734, "per_q": 0.030416250228881836, "peak_gb": 38.366703616, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 8, "sec": 0.132582426071167, "per_q": 0.016572803258895874, "peak_gb": 38.386790912, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 16, "sec": 0.17923927307128906, "per_q": 0.011202454566955566, "peak_gb": 38.519049216, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 32, "sec": 0.294783353805542, "per_q": 0.009211979806423187, "peak_gb": 38.785990656, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 64, "sec": 0.5384910106658936, "per_q": 0.008413922041654587, "peak_gb": 39.325247488, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 1, "sec": 0.12065505981445312, "per_q": 0.12065505981445312, "peak_gb": 38.36673536, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 2, "sec": 0.24095869064331055, "per_q": 0.12047934532165527, "peak_gb": 38.366703616, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 4, "sec": 0.4828023910522461, "per_q": 0.12070059776306152, "peak_gb": 38.366705152, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 8, "sec": 0.9663534164428711, "per_q": 0.12079417705535889, "peak_gb": 38.366708224, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 16, "sec": 1.9303827285766602, "per_q": 0.12064892053604126, "peak_gb": 38.366714368, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 32, "sec": 3.8661704063415527, "per_q": 0.12081782519817352, "peak_gb": 38.366726656, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 64, "sec": 7.747101545333862, "per_q": 0.1210484616458416, "peak_gb": 38.366751232, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "gen_cache", "N": 1, "sec": 0.15958786010742188, "per_q": 0.15958786010742188, "peak_gb": 38.370702336, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "gen_cache", "N": 2, "sec": 0.25771260261535645, "per_q": 0.12885630130767822, "peak_gb": 38.42249216, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "gen_cache", "N": 4, "sec": 0.45076870918273926, "per_q": 0.11269217729568481, "peak_gb": 38.422957056, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "gen_cache", "N": 8, "sec": 0.8407220840454102, "per_q": 0.10509026050567627, "peak_gb": 38.425961472, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "gen_cache", "N": 16, "sec": 1.6230056285858154, "per_q": 0.10143785178661346, "peak_gb": 38.426387456, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "gen_cache", "N": 32, "sec": 3.2079906463623047, "per_q": 0.10024970769882202, "peak_gb": 38.426387456, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "gen_cache", "N": 64, "sec": 6.344225645065308, "per_q": 0.09912852570414543, "peak_gb": 38.426596352, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 1, "sec": 0.12449479103088379, "per_q": 0.12449479103088379, "peak_gb": 38.387144192, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 2, "sec": 0.12524032592773438, "per_q": 0.06262016296386719, "peak_gb": 38.387144704, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 4, "sec": 0.12572240829467773, "per_q": 0.031430602073669434, "peak_gb": 38.387145216, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 8, "sec": 0.16111540794372559, "per_q": 0.020139425992965698, "peak_gb": 38.449505792, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 16, "sec": 0.2406771183013916, "per_q": 0.015042319893836975, "peak_gb": 38.64900352, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 32, "sec": 0.4186742305755615, "per_q": 0.013083569705486298, "peak_gb": 39.047474176, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 64, "sec": 0.8250889778137207, "per_q": 0.012892015278339386, "peak_gb": 39.84179456, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 1, "sec": 0.12455248832702637, "per_q": 0.12455248832702637, "peak_gb": 38.38717696, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 2, "sec": 0.24907851219177246, "per_q": 0.12453925609588623, "peak_gb": 38.387145216, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 4, "sec": 0.4980201721191406, "per_q": 0.12450504302978516, "peak_gb": 38.387146752, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 8, "sec": 0.997612476348877, "per_q": 0.12470155954360962, "peak_gb": 38.387149824, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 16, "sec": 2.0034632682800293, "per_q": 0.12521645426750183, "peak_gb": 38.387155968, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 32, "sec": 4.033786058425903, "per_q": 0.12605581432580948, "peak_gb": 38.387168256, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 64, "sec": 7.967155933380127, "per_q": 0.12448681145906448, "peak_gb": 38.387192832, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "gen_cache", "N": 1, "sec": 0.16570401191711426, "per_q": 0.16570401191711426, "peak_gb": 38.394492928, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "gen_cache", "N": 2, "sec": 0.2652626037597656, "per_q": 0.1326313018798828, "peak_gb": 38.442068992, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "gen_cache", "N": 4, "sec": 0.45981454849243164, "per_q": 0.11495363712310791, "peak_gb": 38.443689984, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "gen_cache", "N": 8, "sec": 0.8489718437194824, "per_q": 0.1061214804649353, "peak_gb": 38.446346752, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "gen_cache", "N": 16, "sec": 1.6318461894989014, "per_q": 0.10199038684368134, "peak_gb": 38.448617984, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "gen_cache", "N": 32, "sec": 3.1992876529693604, "per_q": 0.09997773915529251, "peak_gb": 38.448617984, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "gen_cache", "N": 64, "sec": 6.326725482940674, "per_q": 0.09885508567094803, "peak_gb": 38.448617984, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 1, "sec": 0.11953592300415039, "per_q": 0.11953592300415039, "peak_gb": 38.35207424, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 2, "sec": 0.11991739273071289, "per_q": 0.059958696365356445, "peak_gb": 38.352074752, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 4, "sec": 0.1206974983215332, "per_q": 0.0301743745803833, "peak_gb": 38.352075264, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 8, "sec": 0.13906097412109375, "per_q": 0.01738262176513672, "peak_gb": 38.400626688, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 16, "sec": 0.20292091369628906, "per_q": 0.012682557106018066, "peak_gb": 38.554976256, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 32, "sec": 0.33945751190185547, "per_q": 0.010608047246932983, "peak_gb": 38.863675392, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 64, "sec": 0.6524271965026855, "per_q": 0.010194174945354462, "peak_gb": 39.481074176, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 1, "sec": 0.11974501609802246, "per_q": 0.11974501609802246, "peak_gb": 38.352107008, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 2, "sec": 0.23874688148498535, "per_q": 0.11937344074249268, "peak_gb": 38.352075264, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 4, "sec": 0.4805154800415039, "per_q": 0.12012887001037598, "peak_gb": 38.3520768, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 8, "sec": 0.9598886966705322, "per_q": 0.11998608708381653, "peak_gb": 38.352079872, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 16, "sec": 1.9372901916503906, "per_q": 0.12108063697814941, "peak_gb": 38.352086016, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 32, "sec": 3.830068826675415, "per_q": 0.11968965083360672, "peak_gb": 38.352098304, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 64, "sec": 7.672081232070923, "per_q": 0.11987626925110817, "peak_gb": 38.35212288, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "gen_cache", "N": 1, "sec": 0.15738511085510254, "per_q": 0.15738511085510254, "peak_gb": 38.356659712, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "gen_cache", "N": 2, "sec": 0.25518131256103516, "per_q": 0.12759065628051758, "peak_gb": 38.42200576, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "gen_cache", "N": 4, "sec": 0.5052986145019531, "per_q": 0.12632465362548828, "peak_gb": 38.42200576, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "gen_cache", "N": 8, "sec": 0.8415915966033936, "per_q": 0.1051989495754242, "peak_gb": 38.424315904, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "gen_cache", "N": 16, "sec": 1.6223633289337158, "per_q": 0.10139770805835724, "peak_gb": 38.427711488, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "gen_cache", "N": 32, "sec": 3.187959909439087, "per_q": 0.09962374716997147, "peak_gb": 38.427711488, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "gen_cache", "N": 64, "sec": 6.336056709289551, "per_q": 0.09900088608264923, "peak_gb": 38.428002304, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 1, "sec": 0.12198352813720703, "per_q": 0.12198352813720703, "peak_gb": 38.371515904, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 2, "sec": 0.12256431579589844, "per_q": 0.06128215789794922, "peak_gb": 38.371516416, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 4, "sec": 0.12312936782836914, "per_q": 0.030782341957092285, "peak_gb": 38.371516928, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 8, "sec": 0.13454794883728027, "per_q": 0.016818493604660034, "peak_gb": 38.384941056, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 16, "sec": 0.18149042129516602, "per_q": 0.011343151330947876, "peak_gb": 38.51834624, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 32, "sec": 0.2975454330444336, "per_q": 0.00929829478263855, "peak_gb": 38.785156608, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 64, "sec": 0.5433130264282227, "per_q": 0.008489266037940979, "peak_gb": 39.32375808, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 1, "sec": 0.1223292350769043, "per_q": 0.1223292350769043, "peak_gb": 38.371548672, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 2, "sec": 0.24399518966674805, "per_q": 0.12199759483337402, "peak_gb": 38.371516928, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 4, "sec": 0.48877835273742676, "per_q": 0.12219458818435669, "peak_gb": 38.371518464, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 8, "sec": 1.0298824310302734, "per_q": 0.12873530387878418, "peak_gb": 38.371521536, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 16, "sec": 1.9537129402160645, "per_q": 0.12210705876350403, "peak_gb": 38.37152768, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 32, "sec": 3.917480230331421, "per_q": 0.1224212571978569, "peak_gb": 38.371539968, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 64, "sec": 7.822103261947632, "per_q": 0.12222036346793175, "peak_gb": 38.371564544, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "gen_cache", "N": 1, "sec": 0.16010308265686035, "per_q": 0.16010308265686035, "peak_gb": 38.381794304, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "gen_cache", "N": 2, "sec": 0.2576792240142822, "per_q": 0.1288396120071411, "peak_gb": 38.431104, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "gen_cache", "N": 4, "sec": 0.4538590908050537, "per_q": 0.11346477270126343, "peak_gb": 38.431556608, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "gen_cache", "N": 8, "sec": 0.8441812992095947, "per_q": 0.10552266240119934, "peak_gb": 38.432695296, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "gen_cache", "N": 16, "sec": 1.6283612251281738, "per_q": 0.10177257657051086, "peak_gb": 38.434845696, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "gen_cache", "N": 32, "sec": 3.2152023315429688, "per_q": 0.10047507286071777, "peak_gb": 38.43516928, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "gen_cache", "N": 64, "sec": 6.378735542297363, "per_q": 0.0996677428483963, "peak_gb": 38.43516928, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 1, "sec": 0.12565207481384277, "per_q": 0.12565207481384277, "peak_gb": 38.386580992, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 2, "sec": 0.12711524963378906, "per_q": 0.06355762481689453, "peak_gb": 38.386581504, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 4, "sec": 0.12569451332092285, "per_q": 0.03142362833023071, "peak_gb": 38.386582016, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 8, "sec": 0.1472761631011963, "per_q": 0.018409520387649536, "peak_gb": 38.42140416, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 16, "sec": 0.21407413482666016, "per_q": 0.01337963342666626, "peak_gb": 38.588593152, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 32, "sec": 0.3686506748199463, "per_q": 0.011520333588123322, "peak_gb": 38.92498688, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 64, "sec": 0.7087376117706299, "per_q": 0.011074025183916092, "peak_gb": 39.599084544, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 1, "sec": 0.1242668628692627, "per_q": 0.1242668628692627, "peak_gb": 38.38661376, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 2, "sec": 0.2506721019744873, "per_q": 0.12533605098724365, "peak_gb": 38.386582016, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 4, "sec": 0.4976980686187744, "per_q": 0.1244245171546936, "peak_gb": 38.386583552, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 8, "sec": 0.9947474002838135, "per_q": 0.12434342503547668, "peak_gb": 38.386586624, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 16, "sec": 1.981327772140503, "per_q": 0.12383298575878143, "peak_gb": 38.386592768, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 32, "sec": 3.9843993186950684, "per_q": 0.12451247870922089, "peak_gb": 38.386605056, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 64, "sec": 7.93515944480896, "per_q": 0.12398686632514, "peak_gb": 38.386629632, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "gen_cache", "N": 1, "sec": 0.16589927673339844, "per_q": 0.16589927673339844, "peak_gb": 38.393785344, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "gen_cache", "N": 2, "sec": 0.2645454406738281, "per_q": 0.13227272033691406, "peak_gb": 38.438813696, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "gen_cache", "N": 4, "sec": 0.4595615863800049, "per_q": 0.11489039659500122, "peak_gb": 38.442487296, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "gen_cache", "N": 8, "sec": 0.8487155437469482, "per_q": 0.10608944296836853, "peak_gb": 38.443177472, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "gen_cache", "N": 16, "sec": 1.6460132598876953, "per_q": 0.10287582874298096, "peak_gb": 38.443368448, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "gen_cache", "N": 32, "sec": 3.2153375148773193, "per_q": 0.10047929733991623, "peak_gb": 38.443775488, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "gen_cache", "N": 64, "sec": 6.399407863616943, "per_q": 0.09999074786901474, "peak_gb": 38.443775488, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 1, "sec": 0.1206200122833252, "per_q": 0.1206200122833252, "peak_gb": 38.357382656, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 2, "sec": 0.12117671966552734, "per_q": 0.06058835983276367, "peak_gb": 38.357383168, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 4, "sec": 0.12108802795410156, "per_q": 0.03027200698852539, "peak_gb": 38.35738368, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 8, "sec": 0.15238547325134277, "per_q": 0.019048184156417847, "peak_gb": 38.426242048, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 16, "sec": 0.21653103828430176, "per_q": 0.01353318989276886, "peak_gb": 38.602512384, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 32, "sec": 0.379260778427124, "per_q": 0.011851899325847626, "peak_gb": 38.959509504, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 64, "sec": 0.7362771034240723, "per_q": 0.01150432974100113, "peak_gb": 39.673503744, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 1, "sec": 0.12021780014038086, "per_q": 0.12021780014038086, "peak_gb": 38.357415424, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 2, "sec": 0.24228215217590332, "per_q": 0.12114107608795166, "peak_gb": 38.35738368, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 4, "sec": 0.48015403747558594, "per_q": 0.12003850936889648, "peak_gb": 38.357385216, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 8, "sec": 0.9614827632904053, "per_q": 0.12018534541130066, "peak_gb": 38.357388288, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 16, "sec": 1.924901008605957, "per_q": 0.12030631303787231, "peak_gb": 38.357394432, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 32, "sec": 3.843428134918213, "per_q": 0.12010712921619415, "peak_gb": 38.35740672, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 64, "sec": 7.715719699859619, "per_q": 0.12055812031030655, "peak_gb": 38.357431296, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "gen_cache", "N": 1, "sec": 0.15837907791137695, "per_q": 0.15837907791137695, "peak_gb": 38.367072256, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "gen_cache", "N": 2, "sec": 0.25734567642211914, "per_q": 0.12867283821105957, "peak_gb": 38.4282752, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "gen_cache", "N": 4, "sec": 0.4504234790802002, "per_q": 0.11260586977005005, "peak_gb": 38.4313856, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "gen_cache", "N": 8, "sec": 0.8403849601745605, "per_q": 0.10504812002182007, "peak_gb": 38.4313856, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "gen_cache", "N": 16, "sec": 1.634087085723877, "per_q": 0.10213044285774231, "peak_gb": 38.4313856, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "gen_cache", "N": 32, "sec": 3.1943132877349854, "per_q": 0.09982229024171829, "peak_gb": 38.434025472, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "gen_cache", "N": 64, "sec": 6.384556293487549, "per_q": 0.09975869208574295, "peak_gb": 38.434025472, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 1, "sec": 0.1142277717590332, "per_q": 0.1142277717590332, "peak_gb": 38.292441088, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 2, "sec": 0.11549878120422363, "per_q": 0.057749390602111816, "peak_gb": 38.2924416, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 4, "sec": 0.11545348167419434, "per_q": 0.028863370418548584, "peak_gb": 38.322860032, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 8, "sec": 0.14740633964538574, "per_q": 0.018425792455673218, "peak_gb": 38.413709824, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 16, "sec": 0.21166276931762695, "per_q": 0.013228923082351685, "peak_gb": 38.595884544, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 32, "sec": 0.3756861686706543, "per_q": 0.011740192770957947, "peak_gb": 38.960234496, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 64, "sec": 0.7353594303131104, "per_q": 0.01148999109864235, "peak_gb": 39.691031552, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 1, "sec": 0.11503744125366211, "per_q": 0.11503744125366211, "peak_gb": 38.292473856, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 2, "sec": 0.2307572364807129, "per_q": 0.11537861824035645, "peak_gb": 38.292442112, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 4, "sec": 0.4594306945800781, "per_q": 0.11485767364501953, "peak_gb": 38.292443648, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 8, "sec": 0.9192972183227539, "per_q": 0.11491215229034424, "peak_gb": 38.29244672, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 16, "sec": 1.8318135738372803, "per_q": 0.11448834836483002, "peak_gb": 38.292452864, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 32, "sec": 3.695312976837158, "per_q": 0.1154785305261612, "peak_gb": 38.292465152, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 64, "sec": 7.453131675720215, "per_q": 0.11645518243312836, "peak_gb": 38.292489728, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "gen_cache", "N": 1, "sec": 0.15478277206420898, "per_q": 0.15478277206420898, "peak_gb": 38.324553216, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "gen_cache", "N": 2, "sec": 0.25568485260009766, "per_q": 0.12784242630004883, "peak_gb": 38.395519488, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "gen_cache", "N": 4, "sec": 0.4521369934082031, "per_q": 0.11303424835205078, "peak_gb": 38.395519488, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "gen_cache", "N": 8, "sec": 0.848942756652832, "per_q": 0.106117844581604, "peak_gb": 38.395519488, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "gen_cache", "N": 16, "sec": 1.6318883895874023, "per_q": 0.10199302434921265, "peak_gb": 38.395519488, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "gen_cache", "N": 32, "sec": 3.196834087371826, "per_q": 0.09990106523036957, "peak_gb": 38.395519488, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "gen_cache", "N": 64, "sec": 6.32639479637146, "per_q": 0.09884991869330406, "peak_gb": 38.395519488, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 1, "sec": 0.1142418384552002, "per_q": 0.1142418384552002, "peak_gb": 38.305388544, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 2, "sec": 0.11413407325744629, "per_q": 0.057067036628723145, "peak_gb": 38.305389056, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 4, "sec": 0.11484265327453613, "per_q": 0.028710663318634033, "peak_gb": 38.321765376, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 8, "sec": 0.13861775398254395, "per_q": 0.017327219247817993, "peak_gb": 38.407867904, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 16, "sec": 0.20869898796081543, "per_q": 0.013043686747550964, "peak_gb": 38.581809664, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 32, "sec": 0.37319183349609375, "per_q": 0.01166224479675293, "peak_gb": 38.934608384, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 64, "sec": 0.7256479263305664, "per_q": 0.0113382488489151, "peak_gb": 39.640205824, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 1, "sec": 0.1177978515625, "per_q": 0.1177978515625, "peak_gb": 38.305421312, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 2, "sec": 0.2310044765472412, "per_q": 0.1155022382736206, "peak_gb": 38.305389568, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 4, "sec": 0.46098971366882324, "per_q": 0.11524742841720581, "peak_gb": 38.305391104, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 8, "sec": 0.9663257598876953, "per_q": 0.12079071998596191, "peak_gb": 38.305394176, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 16, "sec": 1.8267309665679932, "per_q": 0.11417068541049957, "peak_gb": 38.30540032, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 32, "sec": 3.654744863510132, "per_q": 0.11421077698469162, "peak_gb": 38.305412608, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 64, "sec": 7.325127124786377, "per_q": 0.11445511132478714, "peak_gb": 38.305437184, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "gen_cache", "N": 1, "sec": 0.15633869171142578, "per_q": 0.15633869171142578, "peak_gb": 38.33044992, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "gen_cache", "N": 2, "sec": 0.2530860900878906, "per_q": 0.1265430450439453, "peak_gb": 38.399479808, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "gen_cache", "N": 4, "sec": 0.4469881057739258, "per_q": 0.11174702644348145, "peak_gb": 38.402863104, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "gen_cache", "N": 8, "sec": 0.84071946144104, "per_q": 0.10508993268013, "peak_gb": 38.402942976, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "gen_cache", "N": 16, "sec": 1.6212468147277832, "per_q": 0.10132792592048645, "peak_gb": 38.402942976, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "gen_cache", "N": 32, "sec": 3.189119815826416, "per_q": 0.0996599942445755, "peak_gb": 38.404564992, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "gen_cache", "N": 64, "sec": 6.3244452476501465, "per_q": 0.09881945699453354, "peak_gb": 38.40493568, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 1, "sec": 0.11572885513305664, "per_q": 0.11572885513305664, "peak_gb": 38.321124352, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 2, "sec": 0.11598324775695801, "per_q": 0.057991623878479004, "peak_gb": 38.321124864, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 4, "sec": 0.11758637428283691, "per_q": 0.02939659357070923, "peak_gb": 38.321125376, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 8, "sec": 0.1383054256439209, "per_q": 0.017288178205490112, "peak_gb": 38.396452352, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 16, "sec": 0.20284652709960938, "per_q": 0.012677907943725586, "peak_gb": 38.5572352, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 32, "sec": 0.352679967880249, "per_q": 0.011021248996257782, "peak_gb": 38.88168448, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 64, "sec": 0.6829555034637451, "per_q": 0.010671179741621017, "peak_gb": 39.530582528, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 1, "sec": 0.1152341365814209, "per_q": 0.1152341365814209, "peak_gb": 38.32115712, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 2, "sec": 0.23100066184997559, "per_q": 0.11550033092498779, "peak_gb": 38.321125376, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 4, "sec": 0.4599943161010742, "per_q": 0.11499857902526855, "peak_gb": 38.321126912, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 8, "sec": 0.9242501258850098, "per_q": 0.11553126573562622, "peak_gb": 38.321129984, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 16, "sec": 1.8380725383758545, "per_q": 0.1148795336484909, "peak_gb": 38.321136128, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 32, "sec": 3.679680109024048, "per_q": 0.1149900034070015, "peak_gb": 38.321148416, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 64, "sec": 7.349036455154419, "per_q": 0.1148286946117878, "peak_gb": 38.321172992, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "gen_cache", "N": 1, "sec": 0.1557636260986328, "per_q": 0.1557636260986328, "peak_gb": 38.330369024, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "gen_cache", "N": 2, "sec": 0.25407862663269043, "per_q": 0.12703931331634521, "peak_gb": 38.404108288, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "gen_cache", "N": 4, "sec": 0.45067310333251953, "per_q": 0.11266827583312988, "peak_gb": 38.405295616, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "gen_cache", "N": 8, "sec": 0.8448028564453125, "per_q": 0.10560035705566406, "peak_gb": 38.406084608, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "gen_cache", "N": 16, "sec": 1.6249277591705322, "per_q": 0.10155798494815826, "peak_gb": 38.407368704, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "gen_cache", "N": 32, "sec": 3.2103161811828613, "per_q": 0.10032238066196442, "peak_gb": 38.407800832, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "gen_cache", "N": 64, "sec": 6.321770429611206, "per_q": 0.0987776629626751, "peak_gb": 38.408361984, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 1, "sec": 0.12064528465270996, "per_q": 0.12064528465270996, "peak_gb": 38.353037312, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 2, "sec": 0.12152910232543945, "per_q": 0.06076455116271973, "peak_gb": 38.353037824, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 4, "sec": 0.12145018577575684, "per_q": 0.03036254644393921, "peak_gb": 38.353038336, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 8, "sec": 0.13604140281677246, "per_q": 0.017005175352096558, "peak_gb": 38.397315072, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 16, "sec": 0.20274877548217773, "per_q": 0.012671798467636108, "peak_gb": 38.548514816, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 32, "sec": 0.3383512496948242, "per_q": 0.010573476552963257, "peak_gb": 38.850914304, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 64, "sec": 0.6478235721588135, "per_q": 0.01012224331498146, "peak_gb": 39.45571328, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 1, "sec": 0.12055635452270508, "per_q": 0.12055635452270508, "peak_gb": 38.35307008, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 2, "sec": 0.24194741249084473, "per_q": 0.12097370624542236, "peak_gb": 38.353038336, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 4, "sec": 0.48204636573791504, "per_q": 0.12051159143447876, "peak_gb": 38.353039872, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 8, "sec": 0.9591872692108154, "per_q": 0.11989840865135193, "peak_gb": 38.353042944, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 16, "sec": 1.92451810836792, "per_q": 0.120282381772995, "peak_gb": 38.353049088, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 32, "sec": 3.83894681930542, "per_q": 0.11996708810329437, "peak_gb": 38.353061376, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 64, "sec": 7.6641929149627686, "per_q": 0.11975301429629326, "peak_gb": 38.353085952, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "gen_cache", "N": 1, "sec": 0.157698392868042, "per_q": 0.157698392868042, "peak_gb": 38.357661696, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "gen_cache", "N": 2, "sec": 0.25491786003112793, "per_q": 0.12745893001556396, "peak_gb": 38.419141632, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "gen_cache", "N": 4, "sec": 0.44956183433532715, "per_q": 0.11239045858383179, "peak_gb": 38.419893248, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "gen_cache", "N": 8, "sec": 0.8394930362701416, "per_q": 0.1049366295337677, "peak_gb": 38.422509568, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "gen_cache", "N": 16, "sec": 1.6247804164886475, "per_q": 0.10154877603054047, "peak_gb": 38.423599104, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "gen_cache", "N": 32, "sec": 3.209542751312256, "per_q": 0.100298210978508, "peak_gb": 38.424116224, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "gen_cache", "N": 64, "sec": 6.345243215560913, "per_q": 0.09914442524313927, "peak_gb": 38.424178688, "prefix_tokens": 578}


==> analysis_data/efficiency/eff_wsibench_curve_slidechat.jsonl <==
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "slidechat", "N": 1, "sec": 0.13671302795410156, "per_q": 0.13671302795410156, "peak_gb": 16.111563264, "visual_tokens": 992}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "slidechat", "N": 2, "sec": 0.20830917358398438, "per_q": 0.10415458679199219, "peak_gb": 16.109873664, "visual_tokens": 992}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "slidechat", "N": 4, "sec": 0.3512096405029297, "per_q": 0.08780241012573242, "peak_gb": 16.111566336, "visual_tokens": 992}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "slidechat", "N": 8, "sec": 0.6375975608825684, "per_q": 0.07969969511032104, "peak_gb": 16.109879808, "visual_tokens": 992}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "slidechat", "N": 16, "sec": 1.2098703384399414, "per_q": 0.07561689615249634, "peak_gb": 16.111578624, "visual_tokens": 992}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "slidechat", "N": 32, "sec": 2.353257894515991, "per_q": 0.07353930920362473, "peak_gb": 16.109904384, "visual_tokens": 992}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "slidechat", "N": 64, "sec": 4.647997856140137, "per_q": 0.07262496650218964, "peak_gb": 16.111627776, "visual_tokens": 992}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "slidechat", "N": 1, "sec": 0.7149832248687744, "per_q": 0.7149832248687744, "peak_gb": 18.509622272, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "slidechat", "N": 2, "sec": 0.8181524276733398, "per_q": 0.4090762138366699, "peak_gb": 18.509623296, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "slidechat", "N": 4, "sec": 1.0238523483276367, "per_q": 0.2559630870819092, "peak_gb": 18.509625344, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "slidechat", "N": 8, "sec": 1.4380519390106201, "per_q": 0.17975649237632751, "peak_gb": 18.50962944, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "slidechat", "N": 16, "sec": 2.2513344287872314, "per_q": 0.14070840179920197, "peak_gb": 18.509637632, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "slidechat", "N": 32, "sec": 3.8898813724517822, "per_q": 0.1215587928891182, "peak_gb": 18.509654016, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "slidechat", "N": 64, "sec": 7.176973342895508, "per_q": 0.11214020848274231, "peak_gb": 18.509686784, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "slidechat", "N": 1, "sec": 0.3043806552886963, "per_q": 0.3043806552886963, "peak_gb": 17.045948416, "visual_tokens": 4668}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "slidechat", "N": 2, "sec": 0.5957422256469727, "per_q": 0.29787111282348633, "peak_gb": 17.04688128, "visual_tokens": 4668}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "slidechat", "N": 4, "sec": 0.8185310363769531, "per_q": 0.20463275909423828, "peak_gb": 17.04758528, "visual_tokens": 4668}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "slidechat", "N": 8, "sec": 1.3094995021820068, "per_q": 0.16368743777275085, "peak_gb": 17.047588864, "visual_tokens": 4668}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "slidechat", "N": 16, "sec": 2.2944257259368896, "per_q": 0.1434016078710556, "peak_gb": 17.047595008, "visual_tokens": 4668}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "slidechat", "N": 32, "sec": 4.575473308563232, "per_q": 0.142983540892601, "peak_gb": 17.04760832, "visual_tokens": 4668}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "slidechat", "N": 64, "sec": 8.782163381576538, "per_q": 0.1372213028371334, "peak_gb": 17.047634432, "visual_tokens": 4668}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "slidechat", "N": 1, "sec": 0.6774492263793945, "per_q": 0.6774492263793945, "peak_gb": 18.513163264, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "slidechat", "N": 2, "sec": 1.1301660537719727, "per_q": 0.5650830268859863, "peak_gb": 18.513164288, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "slidechat", "N": 4, "sec": 1.626662254333496, "per_q": 0.406665563583374, "peak_gb": 18.513165824, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "slidechat", "N": 8, "sec": 2.383557081222534, "per_q": 0.2979446351528168, "peak_gb": 18.513168896, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "slidechat", "N": 16, "sec": 4.135284900665283, "per_q": 0.2584553062915802, "peak_gb": 18.51317504, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "slidechat", "N": 32, "sec": 7.398845672607422, "per_q": 0.23121392726898193, "peak_gb": 18.513187328, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "slidechat", "N": 64, "sec": 14.172996282577515, "per_q": 0.22145306691527367, "peak_gb": 18.513211904, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "slidechat", "N": 1, "sec": 0.6180117130279541, "per_q": 0.6180117130279541, "peak_gb": 18.5057536, "visual_tokens": 10214}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "slidechat", "N": 2, "sec": 0.6834080219268799, "per_q": 0.34170401096343994, "peak_gb": 18.506819584, "visual_tokens": 10214}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "slidechat", "N": 4, "sec": 0.9057736396789551, "per_q": 0.22644340991973877, "peak_gb": 18.50682112, "visual_tokens": 10214}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "slidechat", "N": 8, "sec": 1.315239429473877, "per_q": 0.16440492868423462, "peak_gb": 18.506824704, "visual_tokens": 10214}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "slidechat", "N": 16, "sec": 2.323410987854004, "per_q": 0.14521318674087524, "peak_gb": 18.506830848, "visual_tokens": 10214}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "slidechat", "N": 32, "sec": 4.094145059585571, "per_q": 0.1279420331120491, "peak_gb": 18.50684416, "visual_tokens": 10214}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "slidechat", "N": 64, "sec": 7.729023218154907, "per_q": 0.12076598778367043, "peak_gb": 18.506870272, "visual_tokens": 10214}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "slidechat", "N": 1, "sec": 0.5565636157989502, "per_q": 0.5565636157989502, "peak_gb": 18.112236544, "visual_tokens": 8717}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "slidechat", "N": 2, "sec": 0.6157612800598145, "per_q": 0.3078806400299072, "peak_gb": 18.112237568, "visual_tokens": 8717}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "slidechat", "N": 4, "sec": 0.8236148357391357, "per_q": 0.20590370893478394, "peak_gb": 18.112239104, "visual_tokens": 8717}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "slidechat", "N": 8, "sec": 1.1310045719146729, "per_q": 0.1413755714893341, "peak_gb": 18.112242688, "visual_tokens": 8717}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "slidechat", "N": 16, "sec": 1.9242689609527588, "per_q": 0.12026681005954742, "peak_gb": 18.112248832, "visual_tokens": 8717}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "slidechat", "N": 32, "sec": 3.3524627685546875, "per_q": 0.10476446151733398, "peak_gb": 18.112262144, "visual_tokens": 8717}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "slidechat", "N": 64, "sec": 6.299509048461914, "per_q": 0.09842982888221741, "peak_gb": 18.112288256, "visual_tokens": 8717}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "slidechat", "N": 1, "sec": 0.25629329681396484, "per_q": 0.25629329681396484, "peak_gb": 16.893231104, "visual_tokens": 4081}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "slidechat", "N": 2, "sec": 0.3046753406524658, "per_q": 0.1523376703262329, "peak_gb": 16.893232128, "visual_tokens": 4081}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "slidechat", "N": 4, "sec": 0.40155458450317383, "per_q": 0.10038864612579346, "peak_gb": 16.893642752, "visual_tokens": 4081}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "slidechat", "N": 8, "sec": 0.7659614086151123, "per_q": 0.09574517607688904, "peak_gb": 16.893645824, "visual_tokens": 4081}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "slidechat", "N": 16, "sec": 1.3239727020263672, "per_q": 0.08274829387664795, "peak_gb": 16.893652992, "visual_tokens": 4081}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "slidechat", "N": 32, "sec": 2.613271713256836, "per_q": 0.08166474103927612, "peak_gb": 16.893666304, "visual_tokens": 4081}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "slidechat", "N": 64, "sec": 5.02010178565979, "per_q": 0.07843909040093422, "peak_gb": 16.893693952, "visual_tokens": 4081}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "slidechat", "N": 1, "sec": 0.6784145832061768, "per_q": 0.6784145832061768, "peak_gb": 18.512073728, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "slidechat", "N": 2, "sec": 0.7424390316009521, "per_q": 0.3712195158004761, "peak_gb": 18.512074752, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "slidechat", "N": 4, "sec": 1.0238749980926514, "per_q": 0.25596874952316284, "peak_gb": 18.512076288, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "slidechat", "N": 8, "sec": 1.356123685836792, "per_q": 0.169515460729599, "peak_gb": 18.512079872, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "slidechat", "N": 16, "sec": 2.3242998123168945, "per_q": 0.1452687382698059, "peak_gb": 18.512086016, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "slidechat", "N": 32, "sec": 4.036378383636475, "per_q": 0.12613682448863983, "peak_gb": 18.512099328, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "slidechat", "N": 64, "sec": 7.615010023117065, "per_q": 0.11898453161120415, "peak_gb": 18.51212544, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "slidechat", "N": 1, "sec": 0.8341765403747559, "per_q": 0.8341765403747559, "peak_gb": 18.511306752, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "slidechat", "N": 2, "sec": 1.0534820556640625, "per_q": 0.5267410278320312, "peak_gb": 18.511307776, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "slidechat", "N": 4, "sec": 1.492905616760254, "per_q": 0.3732264041900635, "peak_gb": 18.511309824, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "slidechat", "N": 8, "sec": 2.368868112564087, "per_q": 0.29610851407051086, "peak_gb": 18.51131392, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "slidechat", "N": 16, "sec": 4.125315427780151, "per_q": 0.25783221423625946, "peak_gb": 18.511322112, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "slidechat", "N": 32, "sec": 7.623158931732178, "per_q": 0.23822371661663055, "peak_gb": 18.511338496, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "slidechat", "N": 64, "sec": 14.679739475250244, "per_q": 0.22937092930078506, "peak_gb": 18.511371264, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "slidechat", "N": 1, "sec": 0.8149857521057129, "per_q": 0.8149857521057129, "peak_gb": 18.510403584, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "slidechat", "N": 2, "sec": 1.0146706104278564, "per_q": 0.5073353052139282, "peak_gb": 18.510404608, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "slidechat", "N": 4, "sec": 1.4140090942382812, "per_q": 0.3535022735595703, "peak_gb": 18.510406656, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "slidechat", "N": 8, "sec": 2.2120280265808105, "per_q": 0.2765035033226013, "peak_gb": 18.510410752, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "slidechat", "N": 16, "sec": 3.8113622665405273, "per_q": 0.23821014165878296, "peak_gb": 18.510418944, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "slidechat", "N": 32, "sec": 7.003840923309326, "per_q": 0.21887002885341644, "peak_gb": 18.510435328, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "slidechat", "N": 64, "sec": 13.457863807678223, "per_q": 0.21027912199497223, "peak_gb": 18.510468096, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "slidechat", "N": 1, "sec": 0.5897774696350098, "per_q": 0.5897774696350098, "peak_gb": 18.366697472, "visual_tokens": 9688}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "slidechat", "N": 2, "sec": 0.8789114952087402, "per_q": 0.4394557476043701, "peak_gb": 18.366698496, "visual_tokens": 9688}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "slidechat", "N": 4, "sec": 1.2466299533843994, "per_q": 0.31165748834609985, "peak_gb": 18.36669952, "visual_tokens": 9688}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "slidechat", "N": 8, "sec": 1.9663732051849365, "per_q": 0.24579665064811707, "peak_gb": 18.366702592, "visual_tokens": 9688}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "slidechat", "N": 16, "sec": 3.4043545722961426, "per_q": 0.2127721607685089, "peak_gb": 18.366708736, "visual_tokens": 9688}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "slidechat", "N": 32, "sec": 6.286601781845093, "per_q": 0.19645630568265915, "peak_gb": 18.366721024, "visual_tokens": 9688}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "slidechat", "N": 64, "sec": 12.039052486419678, "per_q": 0.18811019510030746, "peak_gb": 18.3667456, "visual_tokens": 9688}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "slidechat", "N": 1, "sec": 0.6786274909973145, "per_q": 0.6786274909973145, "peak_gb": 18.512073728, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "slidechat", "N": 2, "sec": 0.9957964420318604, "per_q": 0.4978982210159302, "peak_gb": 18.512210944, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "slidechat", "N": 4, "sec": 1.2395167350769043, "per_q": 0.3098791837692261, "peak_gb": 18.51221248, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "slidechat", "N": 8, "sec": 1.822486400604248, "per_q": 0.227810800075531, "peak_gb": 18.512216064, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "slidechat", "N": 16, "sec": 2.9715538024902344, "per_q": 0.18572211265563965, "peak_gb": 18.512222208, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "slidechat", "N": 32, "sec": 5.575607061386108, "per_q": 0.1742377206683159, "peak_gb": 18.51223552, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "slidechat", "N": 64, "sec": 10.400142431259155, "per_q": 0.1625022254884243, "peak_gb": 18.512261632, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "slidechat", "N": 1, "sec": 0.678290843963623, "per_q": 0.678290843963623, "peak_gb": 18.511120384, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "slidechat", "N": 2, "sec": 0.7431697845458984, "per_q": 0.3715848922729492, "peak_gb": 18.513164288, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "slidechat", "N": 4, "sec": 1.0046074390411377, "per_q": 0.2511518597602844, "peak_gb": 18.513846784, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "slidechat", "N": 8, "sec": 1.3366813659667969, "per_q": 0.1670851707458496, "peak_gb": 18.513850368, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "slidechat", "N": 16, "sec": 2.2703397274017334, "per_q": 0.14189623296260834, "peak_gb": 18.513856512, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "slidechat", "N": 32, "sec": 3.9270567893981934, "per_q": 0.12272052466869354, "peak_gb": 18.513869824, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "slidechat", "N": 64, "sec": 7.362419128417969, "per_q": 0.11503779888153076, "peak_gb": 18.513895936, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "slidechat", "N": 1, "sec": 0.8143963813781738, "per_q": 0.8143963813781738, "peak_gb": 18.510016512, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "slidechat", "N": 2, "sec": 1.0147883892059326, "per_q": 0.5073941946029663, "peak_gb": 18.510017536, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "slidechat", "N": 4, "sec": 1.4136321544647217, "per_q": 0.3534080386161804, "peak_gb": 18.510019584, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "slidechat", "N": 8, "sec": 2.215991973876953, "per_q": 0.27699899673461914, "peak_gb": 18.51002368, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "slidechat", "N": 16, "sec": 3.8192639350891113, "per_q": 0.23870399594306946, "peak_gb": 18.510031872, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "slidechat", "N": 32, "sec": 7.009619235992432, "per_q": 0.2190506011247635, "peak_gb": 18.510048256, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "slidechat", "N": 64, "sec": 13.401805400848389, "per_q": 0.20940320938825607, "peak_gb": 18.510081024, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "slidechat", "N": 1, "sec": 0.6801221370697021, "per_q": 0.6801221370697021, "peak_gb": 18.510848, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "slidechat", "N": 2, "sec": 0.7427017688751221, "per_q": 0.37135088443756104, "peak_gb": 18.511121408, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "slidechat", "N": 4, "sec": 1.0625016689300537, "per_q": 0.2656254172325134, "peak_gb": 18.511122432, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "slidechat", "N": 8, "sec": 1.508504867553711, "per_q": 0.18856310844421387, "peak_gb": 18.511125504, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "slidechat", "N": 16, "sec": 2.4033377170562744, "per_q": 0.15020860731601715, "peak_gb": 18.511131648, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "slidechat", "N": 32, "sec": 4.202268838882446, "per_q": 0.13132090121507645, "peak_gb": 18.511143936, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "slidechat", "N": 64, "sec": 7.760775089263916, "per_q": 0.12126211076974869, "peak_gb": 18.511168512, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "slidechat", "N": 1, "sec": 0.6779236793518066, "per_q": 0.6779236793518066, "peak_gb": 18.511256576, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "slidechat", "N": 2, "sec": 0.7426023483276367, "per_q": 0.37130117416381836, "peak_gb": 18.5112576, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "slidechat", "N": 4, "sec": 0.8695423603057861, "per_q": 0.21738559007644653, "peak_gb": 18.511259648, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "slidechat", "N": 8, "sec": 1.1246635913848877, "per_q": 0.14058294892311096, "peak_gb": 18.511263744, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "slidechat", "N": 16, "sec": 1.6322147846221924, "per_q": 0.10201342403888702, "peak_gb": 18.511271936, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "slidechat", "N": 32, "sec": 2.651171922683716, "per_q": 0.08284912258386612, "peak_gb": 18.51128832, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "slidechat", "N": 64, "sec": 4.689099073410034, "per_q": 0.07326717302203178, "peak_gb": 18.511321088, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "slidechat", "N": 1, "sec": 0.7170710563659668, "per_q": 0.7170710563659668, "peak_gb": 18.508668928, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "slidechat", "N": 2, "sec": 0.8197813034057617, "per_q": 0.40989065170288086, "peak_gb": 18.508669952, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "slidechat", "N": 4, "sec": 1.0240368843078613, "per_q": 0.25600922107696533, "peak_gb": 18.508672, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "slidechat", "N": 8, "sec": 1.4334940910339355, "per_q": 0.17918676137924194, "peak_gb": 18.508676096, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "slidechat", "N": 16, "sec": 2.250840902328491, "per_q": 0.1406775563955307, "peak_gb": 18.508684288, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "slidechat", "N": 32, "sec": 3.8917572498321533, "per_q": 0.12161741405725479, "peak_gb": 18.508700672, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "slidechat", "N": 64, "sec": 7.1644110679626465, "per_q": 0.11194392293691635, "peak_gb": 18.50873344, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "slidechat", "N": 1, "sec": 1.2443161010742188, "per_q": 1.2443161010742188, "peak_gb": 18.517757952, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "slidechat", "N": 2, "sec": 1.6992897987365723, "per_q": 0.8496448993682861, "peak_gb": 18.517758976, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "slidechat", "N": 4, "sec": 2.0171635150909424, "per_q": 0.5042908787727356, "peak_gb": 18.51776, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "slidechat", "N": 8, "sec": 3.419857978820801, "per_q": 0.4274822473526001, "peak_gb": 18.517763072, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "slidechat", "N": 16, "sec": 6.230485200881958, "per_q": 0.3894053250551224, "peak_gb": 18.517769216, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "slidechat", "N": 32, "sec": 11.842916250228882, "per_q": 0.37009113281965256, "peak_gb": 18.517781504, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "slidechat", "N": 64, "sec": 23.06857967376709, "per_q": 0.3604465574026108, "peak_gb": 18.51780608, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "slidechat", "N": 1, "sec": 0.6787509918212891, "per_q": 0.6787509918212891, "peak_gb": 18.512618496, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "slidechat", "N": 2, "sec": 0.7429385185241699, "per_q": 0.37146925926208496, "peak_gb": 18.51261952, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "slidechat", "N": 4, "sec": 1.1422851085662842, "per_q": 0.28557127714157104, "peak_gb": 18.51343872, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "slidechat", "N": 8, "sec": 1.67034912109375, "per_q": 0.20879364013671875, "peak_gb": 18.513442816, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "slidechat", "N": 16, "sec": 2.7250630855560303, "per_q": 0.1703164428472519, "peak_gb": 18.513451008, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "slidechat", "N": 32, "sec": 4.834743022918701, "per_q": 0.1510857194662094, "peak_gb": 18.513467392, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "slidechat", "N": 64, "sec": 9.075965881347656, "per_q": 0.14181196689605713, "peak_gb": 18.51350016, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "slidechat", "N": 1, "sec": 0.8142321109771729, "per_q": 0.8142321109771729, "peak_gb": 18.509758464, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "slidechat", "N": 2, "sec": 1.0137341022491455, "per_q": 0.5068670511245728, "peak_gb": 18.509759488, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "slidechat", "N": 4, "sec": 1.4127869606018066, "per_q": 0.35319674015045166, "peak_gb": 18.509761536, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "slidechat", "N": 8, "sec": 2.2122719287872314, "per_q": 0.27653399109840393, "peak_gb": 18.509765632, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "slidechat", "N": 16, "sec": 3.808758497238159, "per_q": 0.23804740607738495, "peak_gb": 18.509773824, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "slidechat", "N": 32, "sec": 7.002937078475952, "per_q": 0.2188417837023735, "peak_gb": 18.509790208, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "slidechat", "N": 64, "sec": 13.405083179473877, "per_q": 0.20945442467927933, "peak_gb": 18.509822976, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "slidechat", "N": 1, "sec": 0.8151323795318604, "per_q": 0.8151323795318604, "peak_gb": 18.510532608, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "slidechat", "N": 2, "sec": 1.0148451328277588, "per_q": 0.5074225664138794, "peak_gb": 18.510533632, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "slidechat", "N": 4, "sec": 1.4147400856018066, "per_q": 0.35368502140045166, "peak_gb": 18.51053568, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "slidechat", "N": 8, "sec": 2.2161378860473633, "per_q": 0.2770172357559204, "peak_gb": 18.510539776, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "slidechat", "N": 16, "sec": 3.8131396770477295, "per_q": 0.2383212298154831, "peak_gb": 18.510547968, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "slidechat", "N": 32, "sec": 7.008587837219238, "per_q": 0.2190183699131012, "peak_gb": 18.510564352, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "slidechat", "N": 64, "sec": 13.403457880020142, "per_q": 0.2094290293753147, "peak_gb": 18.51059712, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "slidechat", "N": 1, "sec": 0.8150467872619629, "per_q": 0.8150467872619629, "peak_gb": 18.510532608, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "slidechat", "N": 2, "sec": 1.0148088932037354, "per_q": 0.5074044466018677, "peak_gb": 18.510533632, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "slidechat", "N": 4, "sec": 1.4151256084442139, "per_q": 0.35378140211105347, "peak_gb": 18.51053568, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "slidechat", "N": 8, "sec": 2.2134575843811035, "per_q": 0.27668219804763794, "peak_gb": 18.510539776, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "slidechat", "N": 16, "sec": 3.8116672039031982, "per_q": 0.2382292002439499, "peak_gb": 18.510547968, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "slidechat", "N": 32, "sec": 7.043621063232422, "per_q": 0.22011315822601318, "peak_gb": 18.510564352, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "slidechat", "N": 64, "sec": 13.429693698883057, "per_q": 0.20983896404504776, "peak_gb": 18.51059712, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "slidechat", "N": 1, "sec": 0.6463217735290527, "per_q": 0.6463217735290527, "peak_gb": 18.385063936, "visual_tokens": 9735}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "slidechat", "N": 2, "sec": 0.7086470127105713, "per_q": 0.35432350635528564, "peak_gb": 18.38506496, "visual_tokens": 9735}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "slidechat", "N": 4, "sec": 1.191270112991333, "per_q": 0.29781752824783325, "peak_gb": 18.38513152, "visual_tokens": 9735}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "slidechat", "N": 8, "sec": 1.7390084266662598, "per_q": 0.21737605333328247, "peak_gb": 18.385135104, "visual_tokens": 9735}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "slidechat", "N": 16, "sec": 3.266566038131714, "per_q": 0.20416037738323212, "peak_gb": 18.385142784, "visual_tokens": 9735}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "slidechat", "N": 32, "sec": 5.887891054153442, "per_q": 0.18399659544229507, "peak_gb": 18.385157632, "visual_tokens": 9735}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "slidechat", "N": 64, "sec": 11.598654985427856, "per_q": 0.18122898414731026, "peak_gb": 18.38518784, "visual_tokens": 9735}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "slidechat", "N": 1, "sec": 0.8157939910888672, "per_q": 0.8157939910888672, "peak_gb": 18.511048704, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "slidechat", "N": 2, "sec": 1.0163071155548096, "per_q": 0.5081535577774048, "peak_gb": 18.511049728, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "slidechat", "N": 4, "sec": 1.416306734085083, "per_q": 0.35407668352127075, "peak_gb": 18.511051776, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "slidechat", "N": 8, "sec": 2.2154505252838135, "per_q": 0.2769313156604767, "peak_gb": 18.511055872, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "slidechat", "N": 16, "sec": 3.813661575317383, "per_q": 0.23835384845733643, "peak_gb": 18.511064064, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "slidechat", "N": 32, "sec": 7.012369632720947, "per_q": 0.2191365510225296, "peak_gb": 18.511080448, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "slidechat", "N": 64, "sec": 13.45545220375061, "per_q": 0.2102414406836033, "peak_gb": 18.511113216, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "slidechat", "N": 1, "sec": 0.3071565628051758, "per_q": 0.3071565628051758, "peak_gb": 16.6993536, "visual_tokens": 3355}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "slidechat", "N": 2, "sec": 0.43144774436950684, "per_q": 0.21572387218475342, "peak_gb": 16.699354624, "visual_tokens": 3355}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "slidechat", "N": 4, "sec": 0.679741382598877, "per_q": 0.16993534564971924, "peak_gb": 16.699356672, "visual_tokens": 3355}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "slidechat", "N": 8, "sec": 1.1774353981018066, "per_q": 0.14717942476272583, "peak_gb": 16.699360768, "visual_tokens": 3355}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "slidechat", "N": 16, "sec": 2.1698262691497803, "per_q": 0.13561414182186127, "peak_gb": 16.69936896, "visual_tokens": 3355}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "slidechat", "N": 32, "sec": 4.160224437713623, "per_q": 0.13000701367855072, "peak_gb": 16.699385344, "visual_tokens": 3355}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "slidechat", "N": 64, "sec": 8.145509004592896, "per_q": 0.127273578196764, "peak_gb": 16.699418112, "visual_tokens": 3355}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "slidechat", "N": 1, "sec": 0.6716568470001221, "per_q": 0.6716568470001221, "peak_gb": 17.629236224, "visual_tokens": 6879}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "slidechat", "N": 2, "sec": 1.0203509330749512, "per_q": 0.5101754665374756, "peak_gb": 17.629753344, "visual_tokens": 6879}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "slidechat", "N": 4, "sec": 1.5431828498840332, "per_q": 0.3857957124710083, "peak_gb": 17.63001344, "visual_tokens": 6879}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "slidechat", "N": 8, "sec": 2.674407958984375, "per_q": 0.3343009948730469, "peak_gb": 17.630017024, "visual_tokens": 6879}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "slidechat", "N": 16, "sec": 4.697902679443359, "per_q": 0.29361891746520996, "peak_gb": 17.630024192, "visual_tokens": 6879}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "slidechat", "N": 32, "sec": 9.10473370552063, "per_q": 0.2845229282975197, "peak_gb": 17.63003904, "visual_tokens": 6879}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "slidechat", "N": 64, "sec": 17.673498392105103, "per_q": 0.2761484123766422, "peak_gb": 17.630068736, "visual_tokens": 6879}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "slidechat", "N": 1, "sec": 0.6790165901184082, "per_q": 0.6790165901184082, "peak_gb": 18.513708032, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "slidechat", "N": 2, "sec": 0.7421343326568604, "per_q": 0.3710671663284302, "peak_gb": 18.513709056, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "slidechat", "N": 4, "sec": 0.8698678016662598, "per_q": 0.21746695041656494, "peak_gb": 18.513711104, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "slidechat", "N": 8, "sec": 1.3550217151641846, "per_q": 0.16937771439552307, "peak_gb": 18.513714176, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "slidechat", "N": 16, "sec": 2.0939714908599854, "per_q": 0.13087321817874908, "peak_gb": 18.513721344, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "slidechat", "N": 32, "sec": 3.8068313598632812, "per_q": 0.11896347999572754, "peak_gb": 18.513734656, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "slidechat", "N": 64, "sec": 7.014406442642212, "per_q": 0.10960010066628456, "peak_gb": 18.513762304, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "slidechat", "N": 1, "sec": 0.30664682388305664, "per_q": 0.30664682388305664, "peak_gb": 15.96188928, "visual_tokens": 545}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "slidechat", "N": 2, "sec": 0.6586315631866455, "per_q": 0.32931578159332275, "peak_gb": 15.963692544, "visual_tokens": 545}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "slidechat", "N": 4, "sec": 1.078300952911377, "per_q": 0.26957523822784424, "peak_gb": 15.96447232, "visual_tokens": 545}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "slidechat", "N": 8, "sec": 2.0979888439178467, "per_q": 0.26224860548973083, "peak_gb": 15.963697664, "visual_tokens": 545}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "slidechat", "N": 16, "sec": 3.6591684818267822, "per_q": 0.2286980301141739, "peak_gb": 15.964482048, "visual_tokens": 545}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "slidechat", "N": 32, "sec": 7.3528664112091064, "per_q": 0.22977707535028458, "peak_gb": 15.96371712, "visual_tokens": 545}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "slidechat", "N": 64, "sec": 14.471203804016113, "per_q": 0.22611255943775177, "peak_gb": 15.964521472, "visual_tokens": 545}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "slidechat", "N": 1, "sec": 0.7164568901062012, "per_q": 0.7164568901062012, "peak_gb": 18.509622272, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "slidechat", "N": 2, "sec": 0.8194289207458496, "per_q": 0.4097144603729248, "peak_gb": 18.509623296, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "slidechat", "N": 4, "sec": 1.024735450744629, "per_q": 0.2561838626861572, "peak_gb": 18.509625344, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "slidechat", "N": 8, "sec": 1.433579444885254, "per_q": 0.17919743061065674, "peak_gb": 18.50962944, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "slidechat", "N": 16, "sec": 2.2811973094940186, "per_q": 0.14257483184337616, "peak_gb": 18.509637632, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "slidechat", "N": 32, "sec": 3.891303300857544, "per_q": 0.12160322815179825, "peak_gb": 18.509654016, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "slidechat", "N": 64, "sec": 7.174469709396362, "per_q": 0.11210108920931816, "peak_gb": 18.509686784, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "slidechat", "N": 1, "sec": 0.25430870056152344, "per_q": 0.25430870056152344, "peak_gb": 16.251418112, "visual_tokens": 1630}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "slidechat", "N": 2, "sec": 0.41499924659729004, "per_q": 0.20749962329864502, "peak_gb": 16.251314688, "visual_tokens": 1630}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "slidechat", "N": 4, "sec": 0.7377293109893799, "per_q": 0.18443232774734497, "peak_gb": 16.251421184, "visual_tokens": 1630}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "slidechat", "N": 8, "sec": 1.3807992935180664, "per_q": 0.1725999116897583, "peak_gb": 16.251320832, "visual_tokens": 1630}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "slidechat", "N": 16, "sec": 2.6728551387786865, "per_q": 0.1670534461736679, "peak_gb": 16.251433472, "visual_tokens": 1630}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "slidechat", "N": 32, "sec": 5.2501606941223145, "per_q": 0.16406752169132233, "peak_gb": 16.251345408, "visual_tokens": 1630}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "slidechat", "N": 64, "sec": 10.404270887374878, "per_q": 0.16256673261523247, "peak_gb": 16.251482624, "visual_tokens": 1630}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "slidechat", "N": 1, "sec": 0.7167997360229492, "per_q": 0.7167997360229492, "peak_gb": 18.509758464, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "slidechat", "N": 2, "sec": 0.8201851844787598, "per_q": 0.4100925922393799, "peak_gb": 18.509759488, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "slidechat", "N": 4, "sec": 1.0241036415100098, "per_q": 0.25602591037750244, "peak_gb": 18.509761536, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "slidechat", "N": 8, "sec": 1.4348735809326172, "per_q": 0.17935919761657715, "peak_gb": 18.509765632, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "slidechat", "N": 16, "sec": 2.2550132274627686, "per_q": 0.14093832671642303, "peak_gb": 18.509773824, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "slidechat", "N": 32, "sec": 3.893000841140747, "per_q": 0.12165627628564835, "peak_gb": 18.509790208, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "slidechat", "N": 64, "sec": 7.170047044754028, "per_q": 0.11203198507428169, "peak_gb": 18.509822976, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "slidechat", "N": 1, "sec": 0.6784172058105469, "per_q": 0.6784172058105469, "peak_gb": 18.515069952, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "slidechat", "N": 2, "sec": 0.7422597408294678, "per_q": 0.3711298704147339, "peak_gb": 18.515070976, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "slidechat", "N": 4, "sec": 0.9855108261108398, "per_q": 0.24637770652770996, "peak_gb": 18.515072512, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "slidechat", "N": 8, "sec": 1.3562674522399902, "per_q": 0.16953343152999878, "peak_gb": 18.515076096, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "slidechat", "N": 16, "sec": 2.3285317420959473, "per_q": 0.1455332338809967, "peak_gb": 18.51508224, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "slidechat", "N": 32, "sec": 4.043445348739624, "per_q": 0.12635766714811325, "peak_gb": 18.515095552, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "slidechat", "N": 64, "sec": 7.58606219291687, "per_q": 0.1185322217643261, "peak_gb": 18.515121664, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "slidechat", "N": 1, "sec": 0.892488956451416, "per_q": 0.892488956451416, "peak_gb": 18.512080896, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "slidechat", "N": 2, "sec": 1.2283284664154053, "per_q": 0.6141642332077026, "peak_gb": 18.51208192, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "slidechat", "N": 4, "sec": 1.781646490097046, "per_q": 0.4454116225242615, "peak_gb": 18.512083456, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "slidechat", "N": 8, "sec": 2.812303304672241, "per_q": 0.35153791308403015, "peak_gb": 18.51208704, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "slidechat", "N": 16, "sec": 4.814616918563843, "per_q": 0.3009135574102402, "peak_gb": 18.512093184, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "slidechat", "N": 32, "sec": 9.07584810256958, "per_q": 0.2836202532052994, "peak_gb": 18.512106496, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "slidechat", "N": 64, "sec": 17.533087968826294, "per_q": 0.27395449951291084, "peak_gb": 18.512132608, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "slidechat", "N": 1, "sec": 0.8150460720062256, "per_q": 0.8150460720062256, "peak_gb": 18.509758464, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "slidechat", "N": 2, "sec": 1.015383243560791, "per_q": 0.5076916217803955, "peak_gb": 18.509759488, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "slidechat", "N": 4, "sec": 1.4136748313903809, "per_q": 0.3534187078475952, "peak_gb": 18.509761536, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "slidechat", "N": 8, "sec": 2.209587335586548, "per_q": 0.2761984169483185, "peak_gb": 18.509765632, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "slidechat", "N": 16, "sec": 3.8088979721069336, "per_q": 0.23805612325668335, "peak_gb": 18.509773824, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "slidechat", "N": 32, "sec": 6.997238874435425, "per_q": 0.21866371482610703, "peak_gb": 18.509790208, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "slidechat", "N": 64, "sec": 13.39384913444519, "per_q": 0.2092788927257061, "peak_gb": 18.509822976, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "slidechat", "N": 1, "sec": 0.6791477203369141, "per_q": 0.6791477203369141, "peak_gb": 18.512482304, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "slidechat", "N": 2, "sec": 0.7431890964508057, "per_q": 0.37159454822540283, "peak_gb": 18.512483328, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "slidechat", "N": 4, "sec": 0.8701035976409912, "per_q": 0.2175258994102478, "peak_gb": 18.512485376, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "slidechat", "N": 8, "sec": 1.2001876831054688, "per_q": 0.1500234603881836, "peak_gb": 18.512488448, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "slidechat", "N": 16, "sec": 1.7830650806427002, "per_q": 0.11144156754016876, "peak_gb": 18.512495616, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "slidechat", "N": 32, "sec": 3.0256712436676025, "per_q": 0.09455222636461258, "peak_gb": 18.512508928, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "slidechat", "N": 64, "sec": 5.437151908874512, "per_q": 0.08495549857616425, "peak_gb": 18.512536576, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "slidechat", "N": 1, "sec": 0.47417211532592773, "per_q": 0.47417211532592773, "peak_gb": 17.87168768, "visual_tokens": 7806}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "slidechat", "N": 2, "sec": 0.530846357345581, "per_q": 0.2654231786727905, "peak_gb": 17.871688704, "visual_tokens": 7806}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "slidechat", "N": 4, "sec": 0.7495267391204834, "per_q": 0.18738168478012085, "peak_gb": 17.872779776, "visual_tokens": 7806}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "slidechat", "N": 8, "sec": 1.046227216720581, "per_q": 0.13077840209007263, "peak_gb": 17.87278336, "visual_tokens": 7806}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "slidechat", "N": 16, "sec": 1.8469107151031494, "per_q": 0.11543191969394684, "peak_gb": 17.872789504, "visual_tokens": 7806}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "slidechat", "N": 32, "sec": 3.2786927223205566, "per_q": 0.1024591475725174, "peak_gb": 17.872802816, "visual_tokens": 7806}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "slidechat", "N": 64, "sec": 6.2392847537994385, "per_q": 0.09748882427811623, "peak_gb": 17.872828928, "visual_tokens": 7806}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "slidechat", "N": 1, "sec": 1.0872621536254883, "per_q": 1.0872621536254883, "peak_gb": 18.513629184, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "slidechat", "N": 2, "sec": 1.620622158050537, "per_q": 0.8103110790252686, "peak_gb": 18.516210688, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "slidechat", "N": 4, "sec": 2.135183572769165, "per_q": 0.5337958931922913, "peak_gb": 18.516212224, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "slidechat", "N": 8, "sec": 3.67427396774292, "per_q": 0.459284245967865, "peak_gb": 18.516215808, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "slidechat", "N": 16, "sec": 6.358030557632446, "per_q": 0.3973769098520279, "peak_gb": 18.516221952, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "slidechat", "N": 32, "sec": 12.16509747505188, "per_q": 0.38015929609537125, "peak_gb": 18.516235264, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "slidechat", "N": 64, "sec": 23.229771852493286, "per_q": 0.3629651851952076, "peak_gb": 18.516261376, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "slidechat", "N": 1, "sec": 0.6789765357971191, "per_q": 0.6789765357971191, "peak_gb": 18.513027072, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "slidechat", "N": 2, "sec": 0.7429637908935547, "per_q": 0.37148189544677734, "peak_gb": 18.513028096, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "slidechat", "N": 4, "sec": 1.0062472820281982, "per_q": 0.25156182050704956, "peak_gb": 18.513165824, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "slidechat", "N": 8, "sec": 1.3372724056243896, "per_q": 0.1671590507030487, "peak_gb": 18.513169408, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "slidechat", "N": 16, "sec": 2.269442319869995, "per_q": 0.1418401449918747, "peak_gb": 18.513175552, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "slidechat", "N": 32, "sec": 3.9220542907714844, "per_q": 0.12256419658660889, "peak_gb": 18.513188864, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "slidechat", "N": 64, "sec": 7.3625547885894775, "per_q": 0.11503991857171059, "peak_gb": 18.513214976, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "slidechat", "N": 1, "sec": 1.0498266220092773, "per_q": 1.0498266220092773, "peak_gb": 18.513629184, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "slidechat", "N": 2, "sec": 1.4058177471160889, "per_q": 0.7029088735580444, "peak_gb": 18.513630208, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "slidechat", "N": 4, "sec": 2.0183417797088623, "per_q": 0.5045854449272156, "peak_gb": 18.513631744, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "slidechat", "N": 8, "sec": 3.4603636264801025, "per_q": 0.4325454533100128, "peak_gb": 18.513635328, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "slidechat", "N": 16, "sec": 6.032735824584961, "per_q": 0.37704598903656006, "peak_gb": 18.513641472, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "slidechat", "N": 32, "sec": 11.366585969924927, "per_q": 0.35520581156015396, "peak_gb": 18.513654784, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "slidechat", "N": 64, "sec": 21.94071650505066, "per_q": 0.34282369539141655, "peak_gb": 18.513680896, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "slidechat", "N": 1, "sec": 0.7187659740447998, "per_q": 0.7187659740447998, "peak_gb": 18.512073728, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "slidechat", "N": 2, "sec": 0.8216447830200195, "per_q": 0.41082239151000977, "peak_gb": 18.512074752, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "slidechat", "N": 4, "sec": 1.0271673202514648, "per_q": 0.2567918300628662, "peak_gb": 18.5120768, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "slidechat", "N": 8, "sec": 1.437570571899414, "per_q": 0.17969632148742676, "peak_gb": 18.512080896, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "slidechat", "N": 16, "sec": 2.260113477706909, "per_q": 0.14125709235668182, "peak_gb": 18.512089088, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "slidechat", "N": 32, "sec": 3.899817943572998, "per_q": 0.12186931073665619, "peak_gb": 18.512105472, "visual_tokens": 10240}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "slidechat", "N": 64, "sec": 7.184845685958862, "per_q": 0.11226321384310722, "peak_gb": 18.51213824, "visual_tokens": 10240}


==> analysis_data/efficiency/eff_wsibench_curve_wsillava.jsonl <==
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "wsillava", "N": 1, "sec": 0.0717780590057373, "per_q": 0.0717780590057373, "peak_gb": 14.98624512, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "wsillava", "N": 2, "sec": 0.10532569885253906, "per_q": 0.05266284942626953, "peak_gb": 14.986033152, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "wsillava", "N": 4, "sec": 0.1717069149017334, "per_q": 0.04292672872543335, "peak_gb": 14.986248192, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "wsillava", "N": 8, "sec": 0.30544137954711914, "per_q": 0.03818017244338989, "peak_gb": 14.986039296, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "wsillava", "N": 16, "sec": 0.5721426010131836, "per_q": 0.035758912563323975, "peak_gb": 14.98626048, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "wsillava", "N": 32, "sec": 1.1113097667694092, "per_q": 0.03472843021154404, "peak_gb": 14.986063872, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "wsillava", "N": 64, "sec": 2.1764745712280273, "per_q": 0.03400741517543793, "peak_gb": 14.986309632, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "wsillava", "N": 1, "sec": 0.07177591323852539, "per_q": 0.07177591323852539, "peak_gb": 14.976807936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "wsillava", "N": 2, "sec": 0.10554146766662598, "per_q": 0.05277073383331299, "peak_gb": 14.976595968, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "wsillava", "N": 4, "sec": 0.17287945747375488, "per_q": 0.04321986436843872, "peak_gb": 14.976811008, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "wsillava", "N": 8, "sec": 0.30771923065185547, "per_q": 0.038464903831481934, "peak_gb": 14.976602112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "wsillava", "N": 16, "sec": 0.5772008895874023, "per_q": 0.036075055599212646, "peak_gb": 14.976823296, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "wsillava", "N": 32, "sec": 1.1192560195922852, "per_q": 0.03497675061225891, "peak_gb": 14.976626688, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "wsillava", "N": 64, "sec": 2.1893692016601562, "per_q": 0.03420889377593994, "peak_gb": 14.976872448, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "wsillava", "N": 1, "sec": 0.07223057746887207, "per_q": 0.07223057746887207, "peak_gb": 15.010363392, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "wsillava", "N": 2, "sec": 0.1058647632598877, "per_q": 0.05293238162994385, "peak_gb": 15.010151936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "wsillava", "N": 4, "sec": 0.1723942756652832, "per_q": 0.0430985689163208, "peak_gb": 15.01770752, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "wsillava", "N": 8, "sec": 0.3060431480407715, "per_q": 0.038255393505096436, "peak_gb": 15.01750016, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "wsillava", "N": 16, "sec": 0.5727369785308838, "per_q": 0.03579606115818024, "peak_gb": 15.017723392, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "wsillava", "N": 32, "sec": 1.1110446453094482, "per_q": 0.03472014516592026, "peak_gb": 15.017531904, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "wsillava", "N": 64, "sec": 2.175097703933716, "per_q": 0.03398590162396431, "peak_gb": 15.017787392, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "wsillava", "N": 1, "sec": 0.07187485694885254, "per_q": 0.07187485694885254, "peak_gb": 15.031433216, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "wsillava", "N": 2, "sec": 0.10570311546325684, "per_q": 0.05285155773162842, "peak_gb": 15.03122176, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "wsillava", "N": 4, "sec": 0.17255020141601562, "per_q": 0.043137550354003906, "peak_gb": 15.0314368, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "wsillava", "N": 8, "sec": 0.30664491653442383, "per_q": 0.03833061456680298, "peak_gb": 15.031228928, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "wsillava", "N": 16, "sec": 0.572782039642334, "per_q": 0.035798877477645874, "peak_gb": 15.031451136, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "wsillava", "N": 32, "sec": 1.1069262027740479, "per_q": 0.034591443836688995, "peak_gb": 15.0312576, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "wsillava", "N": 64, "sec": 2.175659418106079, "per_q": 0.033994678407907486, "peak_gb": 15.03150848, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "wsillava", "N": 1, "sec": 0.07202839851379395, "per_q": 0.07202839851379395, "peak_gb": 15.001974784, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "wsillava", "N": 2, "sec": 0.12514901161193848, "per_q": 0.06257450580596924, "peak_gb": 15.001763328, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "wsillava", "N": 4, "sec": 0.17274761199951172, "per_q": 0.04318690299987793, "peak_gb": 15.00197888, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "wsillava", "N": 8, "sec": 0.307161808013916, "per_q": 0.0383952260017395, "peak_gb": 15.00177152, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "wsillava", "N": 16, "sec": 0.5747201442718506, "per_q": 0.03592000901699066, "peak_gb": 15.001994752, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "wsillava", "N": 32, "sec": 1.1145613193511963, "per_q": 0.034830041229724884, "peak_gb": 15.001803264, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "wsillava", "N": 64, "sec": 2.1812450885772705, "per_q": 0.03408195450901985, "peak_gb": 15.002058752, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "wsillava", "N": 1, "sec": 0.0716094970703125, "per_q": 0.0716094970703125, "peak_gb": 15.027206144, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "wsillava", "N": 2, "sec": 0.1051476001739502, "per_q": 0.0525738000869751, "peak_gb": 15.026994688, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "wsillava", "N": 4, "sec": 0.1722409725189209, "per_q": 0.043060243129730225, "peak_gb": 15.02721024, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "wsillava", "N": 8, "sec": 0.3061394691467285, "per_q": 0.038267433643341064, "peak_gb": 15.02700288, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "wsillava", "N": 16, "sec": 0.5722699165344238, "per_q": 0.03576686978340149, "peak_gb": 15.027226112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "wsillava", "N": 32, "sec": 1.1102550029754639, "per_q": 0.034695468842983246, "peak_gb": 15.027034624, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "wsillava", "N": 64, "sec": 2.173799514770508, "per_q": 0.033965617418289185, "peak_gb": 15.027290112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "wsillava", "N": 1, "sec": 0.07162976264953613, "per_q": 0.07162976264953613, "peak_gb": 15.02403584, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "wsillava", "N": 2, "sec": 0.10525250434875488, "per_q": 0.05262625217437744, "peak_gb": 15.023824384, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "wsillava", "N": 4, "sec": 0.1728510856628418, "per_q": 0.04321277141571045, "peak_gb": 15.024040448, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "wsillava", "N": 8, "sec": 0.3058745861053467, "per_q": 0.038234323263168335, "peak_gb": 15.023832576, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "wsillava", "N": 16, "sec": 0.5737800598144531, "per_q": 0.03586125373840332, "peak_gb": 15.024056832, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "wsillava", "N": 32, "sec": 1.1089556217193604, "per_q": 0.03465486317873001, "peak_gb": 15.023865344, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "wsillava", "N": 64, "sec": 2.1772236824035645, "per_q": 0.034019120037555695, "peak_gb": 15.024122368, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "wsillava", "N": 1, "sec": 0.07149100303649902, "per_q": 0.07149100303649902, "peak_gb": 15.02403584, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "wsillava", "N": 2, "sec": 0.10540342330932617, "per_q": 0.052701711654663086, "peak_gb": 15.023824384, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "wsillava", "N": 4, "sec": 0.17265009880065918, "per_q": 0.043162524700164795, "peak_gb": 15.024039936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "wsillava", "N": 8, "sec": 0.30646848678588867, "per_q": 0.038308560848236084, "peak_gb": 15.023832576, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "wsillava", "N": 16, "sec": 0.5731794834136963, "per_q": 0.03582371771335602, "peak_gb": 15.024055808, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "wsillava", "N": 32, "sec": 1.1125767230987549, "per_q": 0.03476802259683609, "peak_gb": 15.02386432, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "wsillava", "N": 64, "sec": 2.179177761077881, "per_q": 0.03404965251684189, "peak_gb": 15.024119808, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "wsillava", "N": 1, "sec": 0.0719606876373291, "per_q": 0.0719606876373291, "peak_gb": 14.988342272, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "wsillava", "N": 2, "sec": 0.10571599006652832, "per_q": 0.05285799503326416, "peak_gb": 14.988130304, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "wsillava", "N": 4, "sec": 0.17280340194702148, "per_q": 0.04320085048675537, "peak_gb": 14.988345344, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "wsillava", "N": 8, "sec": 0.3076183795928955, "per_q": 0.03845229744911194, "peak_gb": 14.988136448, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "wsillava", "N": 16, "sec": 0.5763609409332275, "per_q": 0.03602255880832672, "peak_gb": 14.988357632, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "wsillava", "N": 32, "sec": 1.115356683731079, "per_q": 0.03485489636659622, "peak_gb": 14.988161024, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "wsillava", "N": 64, "sec": 2.192891836166382, "per_q": 0.034263934940099716, "peak_gb": 14.988406784, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "wsillava", "N": 1, "sec": 0.07188916206359863, "per_q": 0.07188916206359863, "peak_gb": 14.984147968, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "wsillava", "N": 2, "sec": 0.10573005676269531, "per_q": 0.052865028381347656, "peak_gb": 14.983936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "wsillava", "N": 4, "sec": 0.1731717586517334, "per_q": 0.04329293966293335, "peak_gb": 14.98415104, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "wsillava", "N": 8, "sec": 0.3084118366241455, "per_q": 0.03855147957801819, "peak_gb": 14.983942144, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "wsillava", "N": 16, "sec": 0.5777997970581055, "per_q": 0.03611248731613159, "peak_gb": 14.984163328, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "wsillava", "N": 32, "sec": 1.119370460510254, "per_q": 0.034980326890945435, "peak_gb": 14.98396672, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "wsillava", "N": 64, "sec": 2.1915292739868164, "per_q": 0.034242644906044006, "peak_gb": 14.98421248, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "wsillava", "N": 1, "sec": 0.07215619087219238, "per_q": 0.07215619087219238, "peak_gb": 15.010363392, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "wsillava", "N": 2, "sec": 0.10579657554626465, "per_q": 0.052898287773132324, "peak_gb": 15.010151424, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "wsillava", "N": 4, "sec": 0.17171049118041992, "per_q": 0.04292762279510498, "peak_gb": 15.010366464, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "wsillava", "N": 8, "sec": 0.3045482635498047, "per_q": 0.038068532943725586, "peak_gb": 15.01015808, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "wsillava", "N": 16, "sec": 0.5718200206756592, "per_q": 0.0357387512922287, "peak_gb": 15.010380288, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "wsillava", "N": 32, "sec": 1.1043355464935303, "per_q": 0.03451048582792282, "peak_gb": 15.010185728, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "wsillava", "N": 64, "sec": 2.1739342212677, "per_q": 0.033967722207307816, "peak_gb": 15.010435584, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "wsillava", "N": 1, "sec": 0.07154965400695801, "per_q": 0.07154965400695801, "peak_gb": 15.014557696, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "wsillava", "N": 2, "sec": 0.10470890998840332, "per_q": 0.05235445499420166, "peak_gb": 15.01434624, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "wsillava", "N": 4, "sec": 0.17404985427856445, "per_q": 0.04351246356964111, "peak_gb": 15.014561792, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "wsillava", "N": 8, "sec": 0.305469274520874, "per_q": 0.03818365931510925, "peak_gb": 15.014354432, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "wsillava", "N": 16, "sec": 0.5709576606750488, "per_q": 0.03568485379219055, "peak_gb": 15.014577664, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "wsillava", "N": 32, "sec": 1.1074323654174805, "per_q": 0.034607261419296265, "peak_gb": 15.014386176, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "wsillava", "N": 64, "sec": 2.1693875789642334, "per_q": 0.03389668092131615, "peak_gb": 15.014641664, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "wsillava", "N": 1, "sec": 0.07143974304199219, "per_q": 0.07143974304199219, "peak_gb": 15.015606272, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "wsillava", "N": 2, "sec": 0.10473179817199707, "per_q": 0.052365899085998535, "peak_gb": 15.017491968, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "wsillava", "N": 4, "sec": 0.17153191566467285, "per_q": 0.04288297891616821, "peak_gb": 15.026153472, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "wsillava", "N": 8, "sec": 0.30457544326782227, "per_q": 0.03807193040847778, "peak_gb": 15.025946112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "wsillava", "N": 16, "sec": 0.5690805912017822, "per_q": 0.03556753695011139, "peak_gb": 15.026169344, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "wsillava", "N": 32, "sec": 1.104689121246338, "per_q": 0.03452153503894806, "peak_gb": 15.025977856, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "wsillava", "N": 64, "sec": 2.1607539653778076, "per_q": 0.033761780709028244, "peak_gb": 15.026233344, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "wsillava", "N": 1, "sec": 0.0715322494506836, "per_q": 0.0715322494506836, "peak_gb": 14.977856512, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "wsillava", "N": 2, "sec": 0.10506606101989746, "per_q": 0.05253303050994873, "peak_gb": 14.977644544, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "wsillava", "N": 4, "sec": 0.17176055908203125, "per_q": 0.04294013977050781, "peak_gb": 14.977859584, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "wsillava", "N": 8, "sec": 0.3060610294342041, "per_q": 0.03825762867927551, "peak_gb": 14.977650688, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "wsillava", "N": 16, "sec": 0.573305606842041, "per_q": 0.035831600427627563, "peak_gb": 14.977871872, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "wsillava", "N": 32, "sec": 1.1095473766326904, "per_q": 0.034673355519771576, "peak_gb": 14.977675264, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "wsillava", "N": 64, "sec": 2.173591375350952, "per_q": 0.03396236523985863, "peak_gb": 14.977921024, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "wsillava", "N": 1, "sec": 0.07181882858276367, "per_q": 0.07181882858276367, "peak_gb": 14.996731904, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "wsillava", "N": 2, "sec": 0.10521435737609863, "per_q": 0.052607178688049316, "peak_gb": 14.996519936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "wsillava", "N": 4, "sec": 0.17192721366882324, "per_q": 0.04298180341720581, "peak_gb": 14.996734976, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "wsillava", "N": 8, "sec": 0.30491185188293457, "per_q": 0.03811398148536682, "peak_gb": 14.996526592, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "wsillava", "N": 16, "sec": 0.5731065273284912, "per_q": 0.0358191579580307, "peak_gb": 14.9967488, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "wsillava", "N": 32, "sec": 1.1067805290222168, "per_q": 0.034586891531944275, "peak_gb": 14.99655424, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "wsillava", "N": 64, "sec": 2.1793172359466553, "per_q": 0.03405183181166649, "peak_gb": 14.996804096, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "wsillava", "N": 1, "sec": 0.07230806350708008, "per_q": 0.07230806350708008, "peak_gb": 14.999877632, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "wsillava", "N": 2, "sec": 0.10554170608520508, "per_q": 0.05277085304260254, "peak_gb": 14.999666176, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "wsillava", "N": 4, "sec": 0.17269635200500488, "per_q": 0.04317408800125122, "peak_gb": 14.99988224, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "wsillava", "N": 8, "sec": 0.30877065658569336, "per_q": 0.03859633207321167, "peak_gb": 14.999675392, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "wsillava", "N": 16, "sec": 0.576401948928833, "per_q": 0.03602512180805206, "peak_gb": 14.999900672, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "wsillava", "N": 32, "sec": 1.1159422397613525, "per_q": 0.03487319499254227, "peak_gb": 14.999712256, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "wsillava", "N": 64, "sec": 2.1973557472229004, "per_q": 0.03433368355035782, "peak_gb": 14.9999744, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "wsillava", "N": 1, "sec": 0.07178306579589844, "per_q": 0.07178306579589844, "peak_gb": 14.979953664, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "wsillava", "N": 2, "sec": 0.10548210144042969, "per_q": 0.052741050720214844, "peak_gb": 14.979741696, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "wsillava", "N": 4, "sec": 0.1728503704071045, "per_q": 0.04321259260177612, "peak_gb": 14.979956736, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "wsillava", "N": 8, "sec": 0.3078339099884033, "per_q": 0.038479238748550415, "peak_gb": 14.97974784, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "wsillava", "N": 16, "sec": 0.5773975849151611, "per_q": 0.03608734905719757, "peak_gb": 14.979969024, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "wsillava", "N": 32, "sec": 1.117093801498413, "per_q": 0.03490918129682541, "peak_gb": 14.979772416, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "wsillava", "N": 64, "sec": 2.186631917953491, "per_q": 0.0341661237180233, "peak_gb": 14.980018176, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "wsillava", "N": 1, "sec": 0.0735476016998291, "per_q": 0.0735476016998291, "peak_gb": 15.043057664, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "wsillava", "N": 2, "sec": 0.10704469680786133, "per_q": 0.053522348403930664, "peak_gb": 15.042846208, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "wsillava", "N": 4, "sec": 0.1740739345550537, "per_q": 0.04351848363876343, "peak_gb": 15.043061248, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "wsillava", "N": 8, "sec": 0.3081223964691162, "per_q": 0.038515299558639526, "peak_gb": 15.042853376, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "wsillava", "N": 16, "sec": 0.5788536071777344, "per_q": 0.0361783504486084, "peak_gb": 15.043076608, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "wsillava", "N": 32, "sec": 1.12184476852417, "per_q": 0.03505764901638031, "peak_gb": 15.042884096, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "wsillava", "N": 64, "sec": 2.2047150135040283, "per_q": 0.03444867208600044, "peak_gb": 15.043138048, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "wsillava", "N": 1, "sec": 0.07139301300048828, "per_q": 0.07139301300048828, "peak_gb": 15.026149376, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "wsillava", "N": 2, "sec": 0.10537075996398926, "per_q": 0.05268537998199463, "peak_gb": 15.02593792, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "wsillava", "N": 4, "sec": 0.1732029914855957, "per_q": 0.043300747871398926, "peak_gb": 15.026153472, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "wsillava", "N": 8, "sec": 0.3069283962249756, "per_q": 0.03836604952812195, "peak_gb": 15.025946112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "wsillava", "N": 16, "sec": 0.5759046077728271, "per_q": 0.0359940379858017, "peak_gb": 15.026170368, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "wsillava", "N": 32, "sec": 1.112166404724121, "per_q": 0.034755200147628784, "peak_gb": 15.025979904, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "wsillava", "N": 64, "sec": 2.1840195655822754, "per_q": 0.03412530571222305, "peak_gb": 15.026237952, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "wsillava", "N": 1, "sec": 0.07108139991760254, "per_q": 0.07108139991760254, "peak_gb": 14.97575936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "wsillava", "N": 2, "sec": 0.10427165031433105, "per_q": 0.05213582515716553, "peak_gb": 14.975547392, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "wsillava", "N": 4, "sec": 0.17081308364868164, "per_q": 0.04270327091217041, "peak_gb": 14.975762432, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "wsillava", "N": 8, "sec": 0.30280447006225586, "per_q": 0.03785055875778198, "peak_gb": 14.975553536, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "wsillava", "N": 16, "sec": 0.5681142807006836, "per_q": 0.035507142543792725, "peak_gb": 14.97577472, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "wsillava", "N": 32, "sec": 1.0997536182403564, "per_q": 0.03436730057001114, "peak_gb": 14.975578112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "wsillava", "N": 64, "sec": 2.1510796546936035, "per_q": 0.033610619604587555, "peak_gb": 14.975823872, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "wsillava", "N": 1, "sec": 0.07184886932373047, "per_q": 0.07184886932373047, "peak_gb": 14.983099392, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "wsillava", "N": 2, "sec": 0.10557818412780762, "per_q": 0.05278909206390381, "peak_gb": 14.982887424, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "wsillava", "N": 4, "sec": 0.17284822463989258, "per_q": 0.043212056159973145, "peak_gb": 14.983102464, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "wsillava", "N": 8, "sec": 0.3082273006439209, "per_q": 0.03852841258049011, "peak_gb": 14.982893568, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "wsillava", "N": 16, "sec": 0.5773789882659912, "per_q": 0.03608618676662445, "peak_gb": 14.983114752, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "wsillava", "N": 32, "sec": 1.118884801864624, "per_q": 0.0349651500582695, "peak_gb": 14.982918144, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "wsillava", "N": 64, "sec": 2.1907575130462646, "per_q": 0.034230586141347885, "peak_gb": 14.983163904, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "wsillava", "N": 1, "sec": 0.07161927223205566, "per_q": 0.07161927223205566, "peak_gb": 14.985196544, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "wsillava", "N": 2, "sec": 0.10557842254638672, "per_q": 0.05278921127319336, "peak_gb": 14.984984576, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "wsillava", "N": 4, "sec": 0.17280840873718262, "per_q": 0.043202102184295654, "peak_gb": 14.985199616, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "wsillava", "N": 8, "sec": 0.3081400394439697, "per_q": 0.038517504930496216, "peak_gb": 14.98499072, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "wsillava", "N": 16, "sec": 0.577164888381958, "per_q": 0.036072805523872375, "peak_gb": 14.985211904, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "wsillava", "N": 32, "sec": 1.1190779209136963, "per_q": 0.03497118502855301, "peak_gb": 14.985015296, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "wsillava", "N": 64, "sec": 2.192354202270508, "per_q": 0.034255534410476685, "peak_gb": 14.985261056, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "wsillava", "N": 1, "sec": 0.07367587089538574, "per_q": 0.07367587089538574, "peak_gb": 15.048341504, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "wsillava", "N": 2, "sec": 0.10730504989624023, "per_q": 0.05365252494812012, "peak_gb": 15.048130048, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "wsillava", "N": 4, "sec": 0.17448639869689941, "per_q": 0.043621599674224854, "peak_gb": 15.048346112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "wsillava", "N": 8, "sec": 0.30955028533935547, "per_q": 0.038693785667419434, "peak_gb": 15.04813824, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "wsillava", "N": 16, "sec": 0.5787227153778076, "per_q": 0.036170169711112976, "peak_gb": 15.048362496, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "wsillava", "N": 32, "sec": 1.118525505065918, "per_q": 0.034953922033309937, "peak_gb": 15.048171008, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "wsillava", "N": 64, "sec": 2.199223518371582, "per_q": 0.03436286747455597, "peak_gb": 15.048428032, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "wsillava", "N": 1, "sec": 0.07179617881774902, "per_q": 0.07179617881774902, "peak_gb": 14.987293696, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "wsillava", "N": 2, "sec": 0.1054847240447998, "per_q": 0.0527423620223999, "peak_gb": 14.987081728, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "wsillava", "N": 4, "sec": 0.17249822616577148, "per_q": 0.04312455654144287, "peak_gb": 14.987296768, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "wsillava", "N": 8, "sec": 0.30648183822631836, "per_q": 0.038310229778289795, "peak_gb": 14.987087872, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "wsillava", "N": 16, "sec": 0.5746839046478271, "per_q": 0.0359177440404892, "peak_gb": 14.987309056, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "wsillava", "N": 32, "sec": 1.1117560863494873, "per_q": 0.03474237769842148, "peak_gb": 14.987112448, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "wsillava", "N": 64, "sec": 2.187220811843872, "per_q": 0.0341753251850605, "peak_gb": 14.987358208, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "wsillava", "N": 1, "sec": 0.07172417640686035, "per_q": 0.07172417640686035, "peak_gb": 14.978905088, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "wsillava", "N": 2, "sec": 0.1055142879486084, "per_q": 0.0527571439743042, "peak_gb": 14.97869312, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "wsillava", "N": 4, "sec": 0.1725468635559082, "per_q": 0.04313671588897705, "peak_gb": 14.97890816, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "wsillava", "N": 8, "sec": 0.307664155960083, "per_q": 0.038458019495010376, "peak_gb": 14.978699264, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "wsillava", "N": 16, "sec": 0.5763490200042725, "per_q": 0.03602181375026703, "peak_gb": 14.978920448, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "wsillava", "N": 32, "sec": 1.1182572841644287, "per_q": 0.0349455401301384, "peak_gb": 14.97872384, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "wsillava", "N": 64, "sec": 2.1906211376190186, "per_q": 0.034228455275297165, "peak_gb": 14.9789696, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "wsillava", "N": 1, "sec": 0.07151079177856445, "per_q": 0.07151079177856445, "peak_gb": 15.02403584, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "wsillava", "N": 2, "sec": 0.10504961013793945, "per_q": 0.05252480506896973, "peak_gb": 15.023824384, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "wsillava", "N": 4, "sec": 0.1726231575012207, "per_q": 0.043155789375305176, "peak_gb": 15.024039936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "wsillava", "N": 8, "sec": 0.3062112331390381, "per_q": 0.03827640414237976, "peak_gb": 15.023832576, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "wsillava", "N": 16, "sec": 0.607985258102417, "per_q": 0.03799907863140106, "peak_gb": 15.024055808, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "wsillava", "N": 32, "sec": 1.1300489902496338, "per_q": 0.035314030945301056, "peak_gb": 15.02386432, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "wsillava", "N": 64, "sec": 2.1756999492645264, "per_q": 0.033995311707258224, "peak_gb": 15.024119808, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "wsillava", "N": 1, "sec": 0.07367110252380371, "per_q": 0.07367110252380371, "peak_gb": 15.035660288, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "wsillava", "N": 2, "sec": 0.10718536376953125, "per_q": 0.053592681884765625, "peak_gb": 15.035448832, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "wsillava", "N": 4, "sec": 0.1743927001953125, "per_q": 0.043598175048828125, "peak_gb": 15.035664896, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "wsillava", "N": 8, "sec": 0.3092796802520752, "per_q": 0.0386599600315094, "peak_gb": 15.035457024, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "wsillava", "N": 16, "sec": 0.5786643028259277, "per_q": 0.03616651892662048, "peak_gb": 15.03568128, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "wsillava", "N": 32, "sec": 1.1184325218200684, "per_q": 0.034951016306877136, "peak_gb": 15.035489792, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "wsillava", "N": 64, "sec": 2.195615291595459, "per_q": 0.03430648893117905, "peak_gb": 15.035746816, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "wsillava", "N": 1, "sec": 0.07124018669128418, "per_q": 0.07124018669128418, "peak_gb": 15.019808768, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "wsillava", "N": 2, "sec": 0.10477256774902344, "per_q": 0.05238628387451172, "peak_gb": 15.021710848, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "wsillava", "N": 4, "sec": 0.1713864803314209, "per_q": 0.042846620082855225, "peak_gb": 15.022983168, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "wsillava", "N": 8, "sec": 0.3048982620239258, "per_q": 0.03811228275299072, "peak_gb": 15.022775808, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "wsillava", "N": 16, "sec": 0.5699563026428223, "per_q": 0.03562226891517639, "peak_gb": 15.02299904, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "wsillava", "N": 32, "sec": 1.1046421527862549, "per_q": 0.034520067274570465, "peak_gb": 15.022807552, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "wsillava", "N": 64, "sec": 2.1629042625427246, "per_q": 0.03379537910223007, "peak_gb": 15.02306304, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "wsillava", "N": 1, "sec": 0.07196211814880371, "per_q": 0.07196211814880371, "peak_gb": 14.98100224, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "wsillava", "N": 2, "sec": 0.1055905818939209, "per_q": 0.05279529094696045, "peak_gb": 14.980790272, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "wsillava", "N": 4, "sec": 0.17289161682128906, "per_q": 0.043222904205322266, "peak_gb": 14.981005312, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "wsillava", "N": 8, "sec": 0.3078427314758301, "per_q": 0.03848034143447876, "peak_gb": 14.980796416, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "wsillava", "N": 16, "sec": 0.577009916305542, "per_q": 0.036063119769096375, "peak_gb": 14.9810176, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "wsillava", "N": 32, "sec": 1.1185009479522705, "per_q": 0.03495315462350845, "peak_gb": 14.980820992, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "wsillava", "N": 64, "sec": 2.1918222904205322, "per_q": 0.034247223287820816, "peak_gb": 14.981066752, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "wsillava", "N": 1, "sec": 0.0717630386352539, "per_q": 0.0717630386352539, "peak_gb": 14.994634752, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "wsillava", "N": 2, "sec": 0.10509324073791504, "per_q": 0.05254662036895752, "peak_gb": 14.994423296, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "wsillava", "N": 4, "sec": 0.171919584274292, "per_q": 0.042979896068573, "peak_gb": 14.99463936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "wsillava", "N": 8, "sec": 0.306826114654541, "per_q": 0.03835326433181763, "peak_gb": 14.994432512, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "wsillava", "N": 16, "sec": 0.5728733539581299, "per_q": 0.03580458462238312, "peak_gb": 14.994657792, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "wsillava", "N": 32, "sec": 1.1071515083312988, "per_q": 0.03459848463535309, "peak_gb": 14.994469376, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "wsillava", "N": 64, "sec": 2.1831629276275635, "per_q": 0.03411192074418068, "peak_gb": 14.99473152, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "wsillava", "N": 1, "sec": 0.07184600830078125, "per_q": 0.07184600830078125, "peak_gb": 14.985196544, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "wsillava", "N": 2, "sec": 0.10569047927856445, "per_q": 0.05284523963928223, "peak_gb": 14.984984576, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "wsillava", "N": 4, "sec": 0.1730208396911621, "per_q": 0.04325520992279053, "peak_gb": 14.985199616, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "wsillava", "N": 8, "sec": 0.3083646297454834, "per_q": 0.038545578718185425, "peak_gb": 14.98499072, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "wsillava", "N": 16, "sec": 0.5778763294219971, "per_q": 0.03611727058887482, "peak_gb": 14.985211904, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "wsillava", "N": 32, "sec": 1.1206345558166504, "per_q": 0.035019829869270325, "peak_gb": 14.985015296, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "wsillava", "N": 64, "sec": 2.1922526359558105, "per_q": 0.03425394743680954, "peak_gb": 14.985261056, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "wsillava", "N": 1, "sec": 0.07373666763305664, "per_q": 0.07373666763305664, "peak_gb": 15.043057664, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "wsillava", "N": 2, "sec": 0.10682010650634766, "per_q": 0.05341005325317383, "peak_gb": 15.042846208, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "wsillava", "N": 4, "sec": 0.1730046272277832, "per_q": 0.0432511568069458, "peak_gb": 15.04306176, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "wsillava", "N": 8, "sec": 0.3084602355957031, "per_q": 0.03855752944946289, "peak_gb": 15.0428544, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "wsillava", "N": 16, "sec": 0.5777690410614014, "per_q": 0.036110565066337585, "peak_gb": 15.043077632, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "wsillava", "N": 32, "sec": 1.1151907444000244, "per_q": 0.03484971076250076, "peak_gb": 15.042886144, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "wsillava", "N": 64, "sec": 2.191525459289551, "per_q": 0.03424258530139923, "peak_gb": 15.043141632, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "wsillava", "N": 1, "sec": 0.0717322826385498, "per_q": 0.0717322826385498, "peak_gb": 15.011411968, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "wsillava", "N": 2, "sec": 0.10537242889404297, "per_q": 0.052686214447021484, "peak_gb": 15.011200512, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "wsillava", "N": 4, "sec": 0.1728074550628662, "per_q": 0.04320186376571655, "peak_gb": 15.011415552, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "wsillava", "N": 8, "sec": 0.32747602462768555, "per_q": 0.04093450307846069, "peak_gb": 15.01120768, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "wsillava", "N": 16, "sec": 0.5738072395324707, "per_q": 0.03586295247077942, "peak_gb": 15.0114304, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "wsillava", "N": 32, "sec": 1.1121478080749512, "per_q": 0.034754619002342224, "peak_gb": 15.011237376, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "wsillava", "N": 64, "sec": 2.182410955429077, "per_q": 0.03410017117857933, "peak_gb": 15.01148928, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "wsillava", "N": 1, "sec": 0.07177996635437012, "per_q": 0.07177996635437012, "peak_gb": 14.976807936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "wsillava", "N": 2, "sec": 0.10549235343933105, "per_q": 0.05274617671966553, "peak_gb": 14.976595968, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "wsillava", "N": 4, "sec": 0.17263102531433105, "per_q": 0.043157756328582764, "peak_gb": 14.976811008, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "wsillava", "N": 8, "sec": 0.3074615001678467, "per_q": 0.038432687520980835, "peak_gb": 14.976602112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "wsillava", "N": 16, "sec": 0.575878381729126, "per_q": 0.035992398858070374, "peak_gb": 14.976823296, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "wsillava", "N": 32, "sec": 1.1165509223937988, "per_q": 0.03489221632480621, "peak_gb": 14.976626688, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "wsillava", "N": 64, "sec": 2.1866583824157715, "per_q": 0.03416653722524643, "peak_gb": 14.976872448, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "wsillava", "N": 1, "sec": 0.07163739204406738, "per_q": 0.07163739204406738, "peak_gb": 15.025092608, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "wsillava", "N": 2, "sec": 0.1047821044921875, "per_q": 0.05239105224609375, "peak_gb": 15.024881152, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "wsillava", "N": 4, "sec": 0.1717846393585205, "per_q": 0.04294615983963013, "peak_gb": 15.025097216, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "wsillava", "N": 8, "sec": 0.3043673038482666, "per_q": 0.038045912981033325, "peak_gb": 15.024889344, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "wsillava", "N": 16, "sec": 0.5704929828643799, "per_q": 0.03565581142902374, "peak_gb": 15.0251136, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "wsillava", "N": 32, "sec": 1.1038730144500732, "per_q": 0.03449603170156479, "peak_gb": 15.024922112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "wsillava", "N": 64, "sec": 2.1689682006835938, "per_q": 0.03389012813568115, "peak_gb": 15.025179136, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "wsillava", "N": 1, "sec": 0.07156705856323242, "per_q": 0.07156705856323242, "peak_gb": 15.021922304, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "wsillava", "N": 2, "sec": 0.10489559173583984, "per_q": 0.05244779586791992, "peak_gb": 15.021710848, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "wsillava", "N": 4, "sec": 0.17160725593566895, "per_q": 0.042901813983917236, "peak_gb": 15.0219264, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "wsillava", "N": 8, "sec": 0.3054487705230713, "per_q": 0.03818109631538391, "peak_gb": 15.02171904, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "wsillava", "N": 16, "sec": 0.5701606273651123, "per_q": 0.03563503921031952, "peak_gb": 15.021942272, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "wsillava", "N": 32, "sec": 1.105438470840454, "per_q": 0.03454495221376419, "peak_gb": 15.021750784, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "wsillava", "N": 64, "sec": 2.1659138202667236, "per_q": 0.03384240344166756, "peak_gb": 15.022006272, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "wsillava", "N": 1, "sec": 0.07204031944274902, "per_q": 0.07204031944274902, "peak_gb": 15.004071936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "wsillava", "N": 2, "sec": 0.10735845565795898, "per_q": 0.05367922782897949, "peak_gb": 15.038619136, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "wsillava", "N": 4, "sec": 0.1743624210357666, "per_q": 0.04359060525894165, "peak_gb": 15.038834688, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "wsillava", "N": 8, "sec": 0.31034374237060547, "per_q": 0.038792967796325684, "peak_gb": 15.038627328, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "wsillava", "N": 16, "sec": 0.579068660736084, "per_q": 0.03619179129600525, "peak_gb": 15.03885056, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "wsillava", "N": 32, "sec": 1.1267008781433105, "per_q": 0.035209402441978455, "peak_gb": 15.038659072, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "wsillava", "N": 64, "sec": 2.202995777130127, "per_q": 0.034421809017658234, "peak_gb": 15.03891456, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "wsillava", "N": 1, "sec": 0.07177495956420898, "per_q": 0.07177495956420898, "peak_gb": 15.026149376, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "wsillava", "N": 2, "sec": 0.1050255298614502, "per_q": 0.0525127649307251, "peak_gb": 15.02593792, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "wsillava", "N": 4, "sec": 0.1717393398284912, "per_q": 0.0429348349571228, "peak_gb": 15.026153472, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "wsillava", "N": 8, "sec": 0.3052687644958496, "per_q": 0.0381585955619812, "peak_gb": 15.025946112, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "wsillava", "N": 16, "sec": 0.5699160099029541, "per_q": 0.03561975061893463, "peak_gb": 15.026169344, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "wsillava", "N": 32, "sec": 1.1067075729370117, "per_q": 0.034584611654281616, "peak_gb": 15.025977856, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "wsillava", "N": 64, "sec": 2.1667845249176025, "per_q": 0.03385600820183754, "peak_gb": 15.026233344, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "wsillava", "N": 1, "sec": 0.07187294960021973, "per_q": 0.07187294960021973, "peak_gb": 15.009314816, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "wsillava", "N": 2, "sec": 0.10528683662414551, "per_q": 0.052643418312072754, "peak_gb": 15.01434624, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "wsillava", "N": 4, "sec": 0.17223811149597168, "per_q": 0.04305952787399292, "peak_gb": 15.014561792, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "wsillava", "N": 8, "sec": 0.3059396743774414, "per_q": 0.038242459297180176, "peak_gb": 15.014354432, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "wsillava", "N": 16, "sec": 0.5720624923706055, "per_q": 0.03575390577316284, "peak_gb": 15.014577664, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "wsillava", "N": 32, "sec": 1.10960054397583, "per_q": 0.03467501699924469, "peak_gb": 15.014386176, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "wsillava", "N": 64, "sec": 2.1711723804473877, "per_q": 0.03392456844449043, "peak_gb": 15.014641664, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "wsillava", "N": 1, "sec": 0.07196211814880371, "per_q": 0.07196211814880371, "peak_gb": 14.995683328, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "wsillava", "N": 2, "sec": 0.10569548606872559, "per_q": 0.05284774303436279, "peak_gb": 14.995471872, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "wsillava", "N": 4, "sec": 0.17264080047607422, "per_q": 0.043160200119018555, "peak_gb": 14.995687936, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "wsillava", "N": 8, "sec": 0.30696964263916016, "per_q": 0.03837120532989502, "peak_gb": 14.995481088, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "wsillava", "N": 16, "sec": 0.5765964984893799, "per_q": 0.03603728115558624, "peak_gb": 14.995706368, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "wsillava", "N": 32, "sec": 1.115013837814331, "per_q": 0.034844182431697845, "peak_gb": 14.995517952, "visual_tokens": 576}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "wsillava", "N": 64, "sec": 2.1936185359954834, "per_q": 0.03427528962492943, "peak_gb": 14.995780096, "visual_tokens": 576}


==> analysis_data/efficiency/layer_cost_pathjev.jsonl <==
{"system": "pathjev", "L_s": 256, "prefix_tokens": 267, "prefill_sec": 0.05976152420043945, "prefill_peak_gb": 19.26351616, "n_lo": 1, "n_hi": 16, "rows_sec": {"1": 0.05616354942321777, "16": 0.07764744758605957}, "rows_peak_gb": {"1": 19.16028928, "16": 19.347170304}, "marginal_sec_per_q": 0.0014322598775227864, "marginal_gb_per_q": 0.012458734933333205, "rows_layer_sec_by_type": {"linear_attention": 0.05794486379623413, "full_attention": 0.019035487890243532}, "n_layers_by_type": {"linear_attention": 24, "full_attention": 8}}
{"system": "pathjev", "L_s": 1024, "prefix_tokens": 1035, "prefill_sec": 0.08704471588134766, "prefill_peak_gb": 19.468834304, "n_lo": 1, "n_hi": 16, "rows_sec": {"1": 0.05634450912475586, "16": 0.07924628257751465}, "rows_peak_gb": {"1": 19.198623232, "16": 19.380274176}, "marginal_sec_per_q": 0.001526784896850586, "marginal_gb_per_q": 0.01211006293333341, "rows_layer_sec_by_type": {"linear_attention": 0.057922015666961674, "full_attention": 0.020710688114166254}, "n_layers_by_type": {"linear_attention": 24, "full_attention": 8}}
{"system": "pathjev", "L_s": 4096, "prefix_tokens": 4107, "prefill_sec": 0.32333946228027344, "prefill_peak_gb": 20.29915904, "n_lo": 1, "n_hi": 16, "rows_sec": {"1": 0.05647134780883789, "16": 0.09228181838989258}, "rows_peak_gb": {"1": 19.3742208, "16": 19.937026048}, "marginal_sec_per_q": 0.002387364705403646, "marginal_gb_per_q": 0.03752034986666667, "rows_layer_sec_by_type": {"linear_attention": 0.057908255577087404, "full_attention": 0.033745599746704096}, "n_layers_by_type": {"linear_attention": 24, "full_attention": 8}}


==> analysis_data/efficiency/layer_cost_qwen3.jsonl <==
{"system": "qwen3", "L_s": 256, "prefix_tokens": 267, "prefill_sec": 0.03352952003479004, "prefill_peak_gb": 16.501519872, "n_lo": 1, "n_hi": 16, "rows_sec": {"1": 0.021741867065429688, "16": 0.06000161170959473}, "rows_peak_gb": {"1": 16.489822208, "16": 17.307352576}, "marginal_sec_per_q": 0.002550649642944336, "marginal_gb_per_q": 0.054502024533333325, "rows_layer_sec_by_type": {"full_attention": 0.057547744154930115}, "n_layers_by_type": {"full_attention": 36}}
{"system": "qwen3", "L_s": 1024, "prefix_tokens": 1035, "prefill_sec": 0.06625652313232422, "prefill_peak_gb": 16.816492032, "n_lo": 1, "n_hi": 16, "rows_sec": {"1": 0.024067401885986328, "16": 0.08397722244262695}, "rows_peak_gb": {"1": 16.746459648, "16": 19.448753152}, "marginal_sec_per_q": 0.003993988037109375, "marginal_gb_per_q": 0.18015290026666667, "rows_layer_sec_by_type": {"full_attention": 0.0758858244419098}, "n_layers_by_type": {"full_attention": 36}}
{"system": "qwen3", "L_s": 4096, "prefix_tokens": 4107, "prefill_sec": 0.2131662368774414, "prefill_peak_gb": 18.078532096, "n_lo": 1, "n_hi": 16, "rows_sec": {"1": 0.03295135498046875, "16": 0.17123723030090332}, "rows_peak_gb": {"1": 17.74916864, "16": 28.010619392}, "marginal_sec_per_q": 0.009219058354695638, "marginal_gb_per_q": 0.6840967167999998, "rows_layer_sec_by_type": {"full_attention": 0.13968044781684874}, "n_layers_by_type": {"full_attention": 36}}


==> analysis_data/efficiency_27b/eff_wsibench_curve.jsonl <==
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 1, "sec": 0.25417041778564453, "per_q": 0.25417041778564453, "peak_gb": 55.560557568, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 2, "sec": 0.27013158798217773, "per_q": 0.13506579399108887, "peak_gb": 55.56055808, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 4, "sec": 0.2581467628479004, "per_q": 0.0645366907119751, "peak_gb": 55.592815104, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 8, "sec": 0.32966017723083496, "per_q": 0.04120752215385437, "peak_gb": 55.698052096, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 16, "sec": 0.4919474124908447, "per_q": 0.030746713280677795, "peak_gb": 55.897156608, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 32, "sec": 0.8596947193145752, "per_q": 0.026865459978580475, "peak_gb": 56.294719488, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "shared", "N": 64, "sec": 1.6658122539520264, "per_q": 0.026028316468000412, "peak_gb": 57.097660416, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 1, "sec": 0.25012707710266113, "per_q": 0.25012707710266113, "peak_gb": 55.564110848, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 2, "sec": 0.49220728874206543, "per_q": 0.24610364437103271, "peak_gb": 55.564079104, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 4, "sec": 0.9712750911712646, "per_q": 0.24281877279281616, "peak_gb": 55.56408064, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 8, "sec": 1.9741103649139404, "per_q": 0.24676379561424255, "peak_gb": 55.564083712, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 16, "sec": 3.964604377746582, "per_q": 0.24778777360916138, "peak_gb": 55.564089856, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 32, "sec": 7.870210409164429, "per_q": 0.2459440752863884, "peak_gb": 55.564102144, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-3H-AB3M-01Z-00-DX1.9CD8A3B1-0F0F-418C-B54F-CBA22BB19469", "mode": "noshare", "N": 64, "sec": 15.463314056396484, "per_q": 0.24161428213119507, "peak_gb": 55.56412672, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 1, "sec": 0.2826099395751953, "per_q": 0.2826099395751953, "peak_gb": 55.691009024, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 2, "sec": 0.31583738327026367, "per_q": 0.15791869163513184, "peak_gb": 55.690976768, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 4, "sec": 0.3014805316925049, "per_q": 0.07537013292312622, "peak_gb": 55.69097728, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 8, "sec": 0.34393858909606934, "per_q": 0.04299232363700867, "peak_gb": 55.726948352, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 16, "sec": 0.5158882141113281, "per_q": 0.03224301338195801, "peak_gb": 55.92047104, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 32, "sec": 0.8693878650665283, "per_q": 0.02716837078332901, "peak_gb": 56.30646784, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "shared", "N": 64, "sec": 1.6466360092163086, "per_q": 0.025728687644004822, "peak_gb": 57.077740544, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 1, "sec": 0.2906942367553711, "per_q": 0.2906942367553711, "peak_gb": 55.691009024, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 2, "sec": 0.583275556564331, "per_q": 0.2916377782821655, "peak_gb": 55.69097728, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 4, "sec": 1.16343092918396, "per_q": 0.29085773229599, "peak_gb": 55.690978816, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 8, "sec": 2.3073556423187256, "per_q": 0.2884194552898407, "peak_gb": 55.690981888, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 16, "sec": 4.639984846115112, "per_q": 0.2899990528821945, "peak_gb": 55.690988032, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 32, "sec": 9.228128671646118, "per_q": 0.2883790209889412, "peak_gb": 55.69100032, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-50-7109-01Z-00-DX1.08f6420c-baa2-4e79-908e-ebbdeec503a6", "mode": "noshare", "N": 64, "sec": 18.4995059967041, "per_q": 0.2890547811985016, "peak_gb": 55.691024896, "prefix_tokens": 621}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 1, "sec": 0.2667050361633301, "per_q": 0.2667050361633301, "peak_gb": 55.619028992, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 2, "sec": 0.2660074234008789, "per_q": 0.13300371170043945, "peak_gb": 55.618996736, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 4, "sec": 0.2875053882598877, "per_q": 0.07187634706497192, "peak_gb": 55.629657088, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 8, "sec": 0.3830866813659668, "per_q": 0.04788583517074585, "peak_gb": 55.747947008, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 16, "sec": 0.6326348781585693, "per_q": 0.039539679884910583, "peak_gb": 55.992571392, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 32, "sec": 1.140242338180542, "per_q": 0.03563257306814194, "peak_gb": 56.48182016, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "shared", "N": 64, "sec": 2.2291033267974854, "per_q": 0.03482973948121071, "peak_gb": 57.460317696, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 1, "sec": 0.2672100067138672, "per_q": 0.2672100067138672, "peak_gb": 55.619028992, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 2, "sec": 0.5369484424591064, "per_q": 0.2684742212295532, "peak_gb": 55.618997248, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 4, "sec": 1.047652006149292, "per_q": 0.261913001537323, "peak_gb": 55.618998784, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 8, "sec": 2.0882151126861572, "per_q": 0.26102688908576965, "peak_gb": 55.619001856, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 16, "sec": 4.201185464859009, "per_q": 0.26257409155368805, "peak_gb": 55.619008, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 32, "sec": 8.314578533172607, "per_q": 0.259830579161644, "peak_gb": 55.619020288, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-55-7994-01Z-00-DX1.a0858080-c471-4337-bc57-7af57e9d92d8", "mode": "noshare", "N": 64, "sec": 16.640099048614502, "per_q": 0.2600015476346016, "peak_gb": 55.619044864, "prefix_tokens": 444}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 1, "sec": 0.2578592300415039, "per_q": 0.2578592300415039, "peak_gb": 55.619707392, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 2, "sec": 0.2616901397705078, "per_q": 0.1308450698852539, "peak_gb": 55.619675136, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 4, "sec": 0.28599071502685547, "per_q": 0.07149767875671387, "peak_gb": 55.623456768, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 8, "sec": 0.37888574600219727, "per_q": 0.04736071825027466, "peak_gb": 55.744686592, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 16, "sec": 0.61026930809021, "per_q": 0.03814183175563812, "peak_gb": 55.98714624, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 32, "sec": 1.1009652614593506, "per_q": 0.034405164420604706, "peak_gb": 56.472065536, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "shared", "N": 64, "sec": 2.168562412261963, "per_q": 0.03388378769159317, "peak_gb": 57.441904128, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 1, "sec": 0.26128339767456055, "per_q": 0.26128339767456055, "peak_gb": 55.619707392, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 2, "sec": 0.5185809135437012, "per_q": 0.2592904567718506, "peak_gb": 55.619675648, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 4, "sec": 1.051569938659668, "per_q": 0.262892484664917, "peak_gb": 55.619677184, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 8, "sec": 2.1163339614868164, "per_q": 0.26454174518585205, "peak_gb": 55.619680256, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 16, "sec": 4.226839303970337, "per_q": 0.26417745649814606, "peak_gb": 55.6196864, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 32, "sec": 8.324598550796509, "per_q": 0.2601437047123909, "peak_gb": 55.619698688, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-78-7159-01Z-00-DX1.399d865f-f4f9-4602-b15b-908be0afe459", "mode": "noshare", "N": 64, "sec": 16.686914682388306, "per_q": 0.2607330419123173, "peak_gb": 55.619723264, "prefix_tokens": 451}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 1, "sec": 0.28093910217285156, "per_q": 0.28093910217285156, "peak_gb": 55.6661376, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 2, "sec": 0.28430986404418945, "per_q": 0.14215493202209473, "peak_gb": 55.666105344, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 4, "sec": 0.3055403232574463, "per_q": 0.07638508081436157, "peak_gb": 55.666105856, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 8, "sec": 0.3941059112548828, "per_q": 0.04926323890686035, "peak_gb": 55.748418048, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 16, "sec": 0.599595308303833, "per_q": 0.03747470676898956, "peak_gb": 55.974377472, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 32, "sec": 1.0587260723114014, "per_q": 0.03308518975973129, "peak_gb": 56.427057664, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "shared", "N": 64, "sec": 2.056307315826416, "per_q": 0.03212980180978775, "peak_gb": 57.33377536, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 1, "sec": 0.2831578254699707, "per_q": 0.2831578254699707, "peak_gb": 55.6661376, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 2, "sec": 0.574312686920166, "per_q": 0.287156343460083, "peak_gb": 55.666105856, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 4, "sec": 1.138432502746582, "per_q": 0.2846081256866455, "peak_gb": 55.666107392, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 8, "sec": 2.316681146621704, "per_q": 0.289585143327713, "peak_gb": 55.666110464, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 16, "sec": 4.474817752838135, "per_q": 0.2796761095523834, "peak_gb": 55.666116608, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 32, "sec": 8.999427318572998, "per_q": 0.2812321037054062, "peak_gb": 55.666128896, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4CL-01Z-00-DX1.05BC31FF-3B88-489F-9BD2-5B2B31C72EDB", "mode": "noshare", "N": 64, "sec": 18.211742877960205, "per_q": 0.2845584824681282, "peak_gb": 55.666153472, "prefix_tokens": 568}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 1, "sec": 0.2885613441467285, "per_q": 0.2885613441467285, "peak_gb": 55.677239296, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 2, "sec": 0.2896573543548584, "per_q": 0.1448286771774292, "peak_gb": 55.67720704, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 4, "sec": 0.3118901252746582, "per_q": 0.07797253131866455, "peak_gb": 55.677207552, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 8, "sec": 0.40349411964416504, "per_q": 0.05043676495552063, "peak_gb": 55.760427008, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 16, "sec": 0.6373720169067383, "per_q": 0.03983575105667114, "peak_gb": 56.00072192, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 32, "sec": 1.125244140625, "per_q": 0.03516387939453125, "peak_gb": 56.481311744, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "shared", "N": 64, "sec": 2.183612108230591, "per_q": 0.03411893919110298, "peak_gb": 57.44249088, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 1, "sec": 0.29398179054260254, "per_q": 0.29398179054260254, "peak_gb": 55.677239296, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 2, "sec": 0.570854663848877, "per_q": 0.2854273319244385, "peak_gb": 55.677207552, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 4, "sec": 1.127661943435669, "per_q": 0.28191548585891724, "peak_gb": 55.677209088, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 8, "sec": 2.2578790187835693, "per_q": 0.28223487734794617, "peak_gb": 55.67721216, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 16, "sec": 4.51915168762207, "per_q": 0.2824469804763794, "peak_gb": 55.677218304, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 32, "sec": 9.191259384155273, "per_q": 0.2872268557548523, "peak_gb": 55.677230592, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-85-A4QR-01Z-00-DX1.B5E18F89-D5B4-4F51-BC7E-9FA868A6A443", "mode": "noshare", "N": 64, "sec": 18.36688780784607, "per_q": 0.28698262199759483, "peak_gb": 55.677255168, "prefix_tokens": 617}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 1, "sec": 0.24669766426086426, "per_q": 0.24669766426086426, "peak_gb": 55.505773056, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 2, "sec": 0.25091075897216797, "per_q": 0.12545537948608398, "peak_gb": 55.533240832, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 4, "sec": 0.2690591812133789, "per_q": 0.06726479530334473, "peak_gb": 55.593126912, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 8, "sec": 0.36159610748291016, "per_q": 0.04519951343536377, "peak_gb": 55.71145472, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 16, "sec": 0.5912125110626221, "per_q": 0.03695078194141388, "peak_gb": 55.949584896, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 32, "sec": 1.071045160293579, "per_q": 0.03347016125917435, "peak_gb": 56.425844736, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "shared", "N": 64, "sec": 2.0804178714752197, "per_q": 0.03250652924180031, "peak_gb": 57.378364928, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 1, "sec": 0.25783753395080566, "per_q": 0.25783753395080566, "peak_gb": 55.505773056, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 2, "sec": 0.5045070648193359, "per_q": 0.25225353240966797, "peak_gb": 55.5057408, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 4, "sec": 1.0339634418487549, "per_q": 0.2584908604621887, "peak_gb": 55.506562048, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 8, "sec": 2.1470587253570557, "per_q": 0.26838234066963196, "peak_gb": 55.506563072, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 16, "sec": 4.014621734619141, "per_q": 0.2509138584136963, "peak_gb": 55.506571264, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 32, "sec": 7.64262580871582, "per_q": 0.23883205652236938, "peak_gb": 55.506581504, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A7-A13E-01Z-00-DX1.891954FF-316A-4562-AA14-429631944F22", "mode": "noshare", "N": 64, "sec": 15.210688829421997, "per_q": 0.2376670129597187, "peak_gb": 55.506608128, "prefix_tokens": 110}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 1, "sec": 0.3054080009460449, "per_q": 0.3054080009460449, "peak_gb": 55.691848704, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 2, "sec": 0.30915212631225586, "per_q": 0.15457606315612793, "peak_gb": 55.691816448, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 4, "sec": 0.3336448669433594, "per_q": 0.08341121673583984, "peak_gb": 55.69181696, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 8, "sec": 0.42242908477783203, "per_q": 0.052803635597229004, "peak_gb": 55.759310848, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 16, "sec": 0.627755880355835, "per_q": 0.039234742522239685, "peak_gb": 55.986704896, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 32, "sec": 1.09354829788208, "per_q": 0.034173384308815, "peak_gb": 56.442932736, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "shared", "N": 64, "sec": 2.1011741161346436, "per_q": 0.032830845564603806, "peak_gb": 57.353969152, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 1, "sec": 0.307842493057251, "per_q": 0.307842493057251, "peak_gb": 55.691848704, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 2, "sec": 0.6128499507904053, "per_q": 0.30642497539520264, "peak_gb": 55.69181696, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 4, "sec": 1.229874610900879, "per_q": 0.3074686527252197, "peak_gb": 55.691818496, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 8, "sec": 2.453007221221924, "per_q": 0.3066259026527405, "peak_gb": 55.691821568, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 16, "sec": 4.928350448608398, "per_q": 0.3080219030380249, "peak_gb": 55.691827712, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 32, "sec": 9.855616092681885, "per_q": 0.3079880028963089, "peak_gb": 55.69184, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-A8-A08X-01Z-00-DX1.01FB49CC-6B8E-4317-8C42-6B6D81187A40", "mode": "noshare", "N": 64, "sec": 19.736858367919922, "per_q": 0.3083884119987488, "peak_gb": 55.691864576, "prefix_tokens": 632}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 1, "sec": 0.26079726219177246, "per_q": 0.26079726219177246, "peak_gb": 55.606516224, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 2, "sec": 0.25832390785217285, "per_q": 0.12916195392608643, "peak_gb": 55.606483968, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 4, "sec": 0.26825690269470215, "per_q": 0.06706422567367554, "peak_gb": 55.607519744, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 8, "sec": 0.34500908851623535, "per_q": 0.04312613606452942, "peak_gb": 55.711082496, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 16, "sec": 0.5409114360809326, "per_q": 0.03380696475505829, "peak_gb": 55.921857024, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 32, "sec": 0.9250924587249756, "per_q": 0.028909139335155487, "peak_gb": 56.34163712, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "shared", "N": 64, "sec": 1.7737507820129395, "per_q": 0.02771485596895218, "peak_gb": 57.183394816, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 1, "sec": 0.2596859931945801, "per_q": 0.2596859931945801, "peak_gb": 55.606516224, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 2, "sec": 0.5153708457946777, "per_q": 0.25768542289733887, "peak_gb": 55.60648448, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 4, "sec": 1.014401912689209, "per_q": 0.25360047817230225, "peak_gb": 55.606486016, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 8, "sec": 2.054115056991577, "per_q": 0.25676438212394714, "peak_gb": 55.606489088, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 16, "sec": 4.12984037399292, "per_q": 0.2581150233745575, "peak_gb": 55.606495232, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 32, "sec": 8.10587739944458, "per_q": 0.2533086687326431, "peak_gb": 55.60650752, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BA-A6DA-01Z-00-DX1.8BFA179A-8E8A-45DC-A036-77A7D6ABB7EA", "mode": "noshare", "N": 64, "sec": 16.5512056350708, "per_q": 0.25861258804798126, "peak_gb": 55.606532096, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 1, "sec": 0.3158376216888428, "per_q": 0.3158376216888428, "peak_gb": 55.71417344, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 2, "sec": 0.31730079650878906, "per_q": 0.15865039825439453, "peak_gb": 55.714141184, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 4, "sec": 0.32247424125671387, "per_q": 0.08061856031417847, "peak_gb": 55.714141696, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 8, "sec": 0.3975796699523926, "per_q": 0.04969745874404907, "peak_gb": 55.743179776, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 16, "sec": 0.566063404083252, "per_q": 0.03537896275520325, "peak_gb": 55.945089024, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 32, "sec": 0.9513108730316162, "per_q": 0.029728464782238007, "peak_gb": 56.347530752, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "shared", "N": 64, "sec": 1.7736930847167969, "per_q": 0.02771395444869995, "peak_gb": 57.15470848, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 1, "sec": 0.3091847896575928, "per_q": 0.3091847896575928, "peak_gb": 55.71417344, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 2, "sec": 0.6265578269958496, "per_q": 0.3132789134979248, "peak_gb": 55.714141696, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 4, "sec": 1.2620220184326172, "per_q": 0.3155055046081543, "peak_gb": 55.714143232, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 8, "sec": 2.519953727722168, "per_q": 0.314994215965271, "peak_gb": 55.714146304, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 16, "sec": 5.010817050933838, "per_q": 0.31317606568336487, "peak_gb": 55.714152448, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 32, "sec": 9.980547189712524, "per_q": 0.3118920996785164, "peak_gb": 55.714164736, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BH-A0BF-01Z-00-DX1.934DF984-9054-4B20-B85B-9CF94B8DC3D4", "mode": "noshare", "N": 64, "sec": 20.254841804504395, "per_q": 0.31648190319538116, "peak_gb": 55.714189312, "prefix_tokens": 685}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 1, "sec": 0.23972082138061523, "per_q": 0.23972082138061523, "peak_gb": 55.601396224, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 2, "sec": 0.24063682556152344, "per_q": 0.12031841278076172, "peak_gb": 55.601363968, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 4, "sec": 0.2651088237762451, "per_q": 0.06627720594406128, "peak_gb": 55.635876864, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 8, "sec": 0.35300421714782715, "per_q": 0.044125527143478394, "peak_gb": 55.74768384, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 16, "sec": 0.5665411949157715, "per_q": 0.03540882468223572, "peak_gb": 55.971570688, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 32, "sec": 1.0087318420410156, "per_q": 0.03152287006378174, "peak_gb": 56.425453056, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "shared", "N": 64, "sec": 1.9966473579406738, "per_q": 0.03119761496782303, "peak_gb": 57.33192704, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 1, "sec": 0.23906493186950684, "per_q": 0.23906493186950684, "peak_gb": 55.601396224, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 2, "sec": 0.47684311866760254, "per_q": 0.23842155933380127, "peak_gb": 55.60136448, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 4, "sec": 0.9706981182098389, "per_q": 0.24267452955245972, "peak_gb": 55.601366016, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 8, "sec": 1.9186112880706787, "per_q": 0.23982641100883484, "peak_gb": 55.601369088, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 16, "sec": 3.884261131286621, "per_q": 0.24276632070541382, "peak_gb": 55.601375232, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 32, "sec": 7.718367099761963, "per_q": 0.24119897186756134, "peak_gb": 55.60138752, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-BR-8081-01Z-00-DX1.c6c1ef86-9aad-463e-a64a-f1a2dbe465dc", "mode": "noshare", "N": 64, "sec": 15.533984422683716, "per_q": 0.24271850660443306, "peak_gb": 55.601412096, "prefix_tokens": 316}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 1, "sec": 0.3305795192718506, "per_q": 0.3305795192718506, "peak_gb": 55.72767232, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 2, "sec": 0.3296079635620117, "per_q": 0.16480398178100586, "peak_gb": 55.727640064, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 4, "sec": 0.35515642166137695, "per_q": 0.08878910541534424, "peak_gb": 55.727640576, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 8, "sec": 0.4450349807739258, "per_q": 0.05562937259674072, "peak_gb": 55.77178112, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 16, "sec": 0.6500768661499023, "per_q": 0.040629804134368896, "peak_gb": 56.003940864, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 32, "sec": 1.1162805557250977, "per_q": 0.0348837673664093, "peak_gb": 56.47156992, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "shared", "N": 64, "sec": 2.1255459785461426, "per_q": 0.03321165591478348, "peak_gb": 57.409416704, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 1, "sec": 0.3321661949157715, "per_q": 0.3321661949157715, "peak_gb": 55.72767232, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 2, "sec": 0.661959171295166, "per_q": 0.330979585647583, "peak_gb": 55.727640576, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 4, "sec": 1.3179168701171875, "per_q": 0.3294792175292969, "peak_gb": 55.727642112, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 8, "sec": 2.6972947120666504, "per_q": 0.3371618390083313, "peak_gb": 55.727645184, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 16, "sec": 5.289252281188965, "per_q": 0.3305782675743103, "peak_gb": 55.727651328, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 32, "sec": 10.592210054397583, "per_q": 0.33100656419992447, "peak_gb": 55.727663616, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12U-01Z-00-DX1.8E90FC9F-630E-4611-A5D2-D6F11DBE81EF", "mode": "noshare", "N": 64, "sec": 21.244634866714478, "per_q": 0.3319474197924137, "peak_gb": 55.727688192, "prefix_tokens": 759}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 1, "sec": 0.2821667194366455, "per_q": 0.2821667194366455, "peak_gb": 55.674530816, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 2, "sec": 0.2838327884674072, "per_q": 0.1419163942337036, "peak_gb": 55.67449856, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 4, "sec": 0.3127601146697998, "per_q": 0.07819002866744995, "peak_gb": 55.674499072, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 8, "sec": 0.4118359088897705, "per_q": 0.051479488611221313, "peak_gb": 55.777142272, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 16, "sec": 0.6678371429443359, "per_q": 0.041739821434020996, "peak_gb": 56.0284928, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 32, "sec": 1.2084264755249023, "per_q": 0.0377633273601532, "peak_gb": 56.535059968, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "shared", "N": 64, "sec": 2.3240203857421875, "per_q": 0.03631281852722168, "peak_gb": 57.548194304, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 1, "sec": 0.28520631790161133, "per_q": 0.28520631790161133, "peak_gb": 55.674530816, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 2, "sec": 0.5648467540740967, "per_q": 0.28242337703704834, "peak_gb": 55.674499072, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 4, "sec": 1.1571686267852783, "per_q": 0.2892921566963196, "peak_gb": 55.674500608, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 8, "sec": 2.305931806564331, "per_q": 0.2882414758205414, "peak_gb": 55.67450368, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 16, "sec": 4.5762038230896, "per_q": 0.2860127389431, "peak_gb": 55.674509824, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 32, "sec": 9.157386541366577, "per_q": 0.28616832941770554, "peak_gb": 55.674522112, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-C8-A12Y-01Z-00-DX1.A15CB3E2-E145-4C75-8FEA-1DD503CD7C20", "mode": "noshare", "N": 64, "sec": 18.25575566291809, "per_q": 0.28524618223309517, "peak_gb": 55.674546688, "prefix_tokens": 599}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 1, "sec": 0.27976560592651367, "per_q": 0.27976560592651367, "peak_gb": 55.652772864, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 2, "sec": 0.2808346748352051, "per_q": 0.14041733741760254, "peak_gb": 55.652740608, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 4, "sec": 0.2878270149230957, "per_q": 0.07195675373077393, "peak_gb": 55.65274112, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 8, "sec": 0.36156392097473145, "per_q": 0.04519549012184143, "peak_gb": 55.72198144, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 16, "sec": 0.5207641124725342, "per_q": 0.032547757029533386, "peak_gb": 55.921946112, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 32, "sec": 0.8860690593719482, "per_q": 0.027689658105373383, "peak_gb": 56.312651264, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "shared", "N": 64, "sec": 1.6926524639129639, "per_q": 0.02644769474864006, "peak_gb": 57.101188096, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 1, "sec": 0.27863216400146484, "per_q": 0.27863216400146484, "peak_gb": 55.652772864, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 2, "sec": 0.5582664012908936, "per_q": 0.2791332006454468, "peak_gb": 55.65274112, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 4, "sec": 1.1208150386810303, "per_q": 0.28020375967025757, "peak_gb": 55.652742656, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 8, "sec": 2.237379312515259, "per_q": 0.27967241406440735, "peak_gb": 55.652745728, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 16, "sec": 4.477936744689941, "per_q": 0.27987104654312134, "peak_gb": 55.652751872, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 32, "sec": 8.936499834060669, "per_q": 0.2792656198143959, "peak_gb": 55.65276416, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-CV-A45W-01Z-00-DX1.6123D9EE-BB0B-479E-9CCF-345AAD567E9C", "mode": "noshare", "N": 64, "sec": 17.6230947971344, "per_q": 0.275360856205225, "peak_gb": 55.652788736, "prefix_tokens": 514}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 1, "sec": 0.23854565620422363, "per_q": 0.23854565620422363, "peak_gb": 55.597404672, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 2, "sec": 0.2417459487915039, "per_q": 0.12087297439575195, "peak_gb": 55.597372416, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 4, "sec": 0.2628970146179199, "per_q": 0.06572425365447998, "peak_gb": 55.627586048, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 8, "sec": 0.3467061519622803, "per_q": 0.043338268995285034, "peak_gb": 55.736728576, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 16, "sec": 0.5395305156707764, "per_q": 0.03372065722942352, "peak_gb": 55.952822784, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 32, "sec": 0.978816032409668, "per_q": 0.030588001012802124, "peak_gb": 56.388191232, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "shared", "N": 64, "sec": 1.9043900966644287, "per_q": 0.0297560952603817, "peak_gb": 57.259657216, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 1, "sec": 0.24579572677612305, "per_q": 0.24579572677612305, "peak_gb": 55.597404672, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 2, "sec": 0.4787919521331787, "per_q": 0.23939597606658936, "peak_gb": 55.597372928, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 4, "sec": 0.9515445232391357, "per_q": 0.23788613080978394, "peak_gb": 55.597374464, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 8, "sec": 1.9494929313659668, "per_q": 0.24368661642074585, "peak_gb": 55.597377536, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 16, "sec": 3.920781373977661, "per_q": 0.24504883587360382, "peak_gb": 55.59738368, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 32, "sec": 7.667009115219116, "per_q": 0.23959403485059738, "peak_gb": 55.597395968, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JE-01Z-00-DX1.714805A1-E337-46DA-88D9-6CE4B4E3C2D0", "mode": "noshare", "N": 64, "sec": 15.336109399795532, "per_q": 0.2396267093718052, "peak_gb": 55.597420544, "prefix_tokens": 310}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 1, "sec": 0.3398416042327881, "per_q": 0.3398416042327881, "peak_gb": 55.764883968, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 2, "sec": 0.34133291244506836, "per_q": 0.17066645622253418, "peak_gb": 55.764851712, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 4, "sec": 0.3521690368652344, "per_q": 0.0880422592163086, "peak_gb": 55.764852224, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 8, "sec": 0.4308915138244629, "per_q": 0.05386143922805786, "peak_gb": 55.770701312, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 16, "sec": 0.6337954998016357, "per_q": 0.039612218737602234, "peak_gb": 55.992100352, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 32, "sec": 1.0276038646697998, "per_q": 0.032112620770931244, "peak_gb": 56.435075072, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "shared", "N": 64, "sec": 1.8920321464538574, "per_q": 0.029563002288341522, "peak_gb": 57.319451648, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 1, "sec": 0.34348559379577637, "per_q": 0.34348559379577637, "peak_gb": 55.764883968, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 2, "sec": 0.6859261989593506, "per_q": 0.3429630994796753, "peak_gb": 55.764852224, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 4, "sec": 1.374321460723877, "per_q": 0.34358036518096924, "peak_gb": 55.76485376, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 8, "sec": 2.741894006729126, "per_q": 0.34273675084114075, "peak_gb": 55.764856832, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 16, "sec": 5.4884819984436035, "per_q": 0.3430301249027252, "peak_gb": 55.764862976, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 32, "sec": 10.974708795547485, "per_q": 0.3429596498608589, "peak_gb": 55.764875264, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1JN-01Z-00-DX1.3B02989C-CEA0-4EDD-A6DC-21C3A957C640", "mode": "noshare", "N": 64, "sec": 21.950666189193726, "per_q": 0.34297915920615196, "peak_gb": 55.76489984, "prefix_tokens": 850}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 1, "sec": 0.28023838996887207, "per_q": 0.28023838996887207, "peak_gb": 55.65398272, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 2, "sec": 0.2792680263519287, "per_q": 0.13963401317596436, "peak_gb": 55.653950464, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 4, "sec": 0.29390406608581543, "per_q": 0.07347601652145386, "peak_gb": 55.653950976, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 8, "sec": 0.33318209648132324, "per_q": 0.041647762060165405, "peak_gb": 55.703683072, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 16, "sec": 0.49428629875183105, "per_q": 0.03089289367198944, "peak_gb": 55.88456448, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 32, "sec": 0.8112263679504395, "per_q": 0.025350823998451233, "peak_gb": 56.24972032, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "shared", "N": 64, "sec": 1.5069749355316162, "per_q": 0.023546483367681503, "peak_gb": 56.981481984, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 1, "sec": 0.28015995025634766, "per_q": 0.28015995025634766, "peak_gb": 55.65398272, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 2, "sec": 0.5528225898742676, "per_q": 0.2764112949371338, "peak_gb": 55.653950976, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 4, "sec": 1.11887526512146, "per_q": 0.279718816280365, "peak_gb": 55.653952512, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 8, "sec": 2.229254961013794, "per_q": 0.27865687012672424, "peak_gb": 55.653955584, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 16, "sec": 4.513214826583862, "per_q": 0.2820759266614914, "peak_gb": 55.653961728, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 32, "sec": 8.868488550186157, "per_q": 0.2771402671933174, "peak_gb": 55.653974016, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-D8-A1Y2-01Z-00-DX2.A563ABFE-18DE-4D78-BB66-9CD18D3CBE3A", "mode": "noshare", "N": 64, "sec": 17.822078704833984, "per_q": 0.278469979763031, "peak_gb": 55.653998592, "prefix_tokens": 535}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 1, "sec": 0.24167180061340332, "per_q": 0.24167180061340332, "peak_gb": 55.590016, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 2, "sec": 0.24347853660583496, "per_q": 0.12173926830291748, "peak_gb": 55.589983744, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 4, "sec": 0.27324676513671875, "per_q": 0.06831169128417969, "peak_gb": 55.630625792, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 8, "sec": 0.37421679496765137, "per_q": 0.04677709937095642, "peak_gb": 55.765827584, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 16, "sec": 0.6414868831634521, "per_q": 0.04009293019771576, "peak_gb": 56.034919936, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 32, "sec": 1.2019095420837402, "per_q": 0.03755967319011688, "peak_gb": 56.569828352, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "shared", "N": 64, "sec": 2.3628954887390137, "per_q": 0.03692024201154709, "peak_gb": 57.643577344, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 1, "sec": 0.26201295852661133, "per_q": 0.26201295852661133, "peak_gb": 55.590016, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 2, "sec": 0.5364255905151367, "per_q": 0.26821279525756836, "peak_gb": 55.589984256, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 4, "sec": 0.9749667644500732, "per_q": 0.2437416911125183, "peak_gb": 55.589985792, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 8, "sec": 1.9473764896392822, "per_q": 0.24342206120491028, "peak_gb": 55.589988864, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 16, "sec": 3.933248519897461, "per_q": 0.2458280324935913, "peak_gb": 55.589995008, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 32, "sec": 7.87240195274353, "per_q": 0.24601256102323532, "peak_gb": 55.590007296, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DD-A119-01Z-00-DX1.3FB0547B-D84A-4103-8238-4BF504429371", "mode": "noshare", "N": 64, "sec": 15.653822660446167, "per_q": 0.24459097906947136, "peak_gb": 55.590031872, "prefix_tokens": 361}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 1, "sec": 0.24526762962341309, "per_q": 0.24526762962341309, "peak_gb": 55.5538048, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 2, "sec": 0.24090170860290527, "per_q": 0.12045085430145264, "peak_gb": 55.553772544, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 4, "sec": 0.2656991481781006, "per_q": 0.06642478704452515, "peak_gb": 55.613335552, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 8, "sec": 0.3606598377227783, "per_q": 0.04508247971534729, "peak_gb": 55.734272512, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 16, "sec": 0.6141464710235596, "per_q": 0.03838415443897247, "peak_gb": 55.981061632, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 32, "sec": 1.120973825454712, "per_q": 0.03503043204545975, "peak_gb": 56.474639872, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "shared", "N": 64, "sec": 2.2103018760681152, "per_q": 0.0345359668135643, "peak_gb": 57.461796864, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 1, "sec": 0.25109362602233887, "per_q": 0.25109362602233887, "peak_gb": 55.5538048, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 2, "sec": 0.49660563468933105, "per_q": 0.24830281734466553, "peak_gb": 55.553773056, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 4, "sec": 0.9854733943939209, "per_q": 0.24636834859848022, "peak_gb": 55.553774592, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 8, "sec": 1.943633794784546, "per_q": 0.24295422434806824, "peak_gb": 55.553777664, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 16, "sec": 3.9585623741149902, "per_q": 0.2474101483821869, "peak_gb": 55.553783808, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 32, "sec": 7.905832290649414, "per_q": 0.2470572590827942, "peak_gb": 55.553796096, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DH-A66G-01Z-00-DX1.82A4242B-EAB4-4474-B5C9-27FD5C322201", "mode": "noshare", "N": 64, "sec": 15.570022583007812, "per_q": 0.24328160285949707, "peak_gb": 55.553820672, "prefix_tokens": 250}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 1, "sec": 0.262559175491333, "per_q": 0.262559175491333, "peak_gb": 55.620479488, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 2, "sec": 0.26280832290649414, "per_q": 0.13140416145324707, "peak_gb": 55.620447232, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 4, "sec": 0.26778745651245117, "per_q": 0.06694686412811279, "peak_gb": 55.620447744, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 8, "sec": 0.3405773639678955, "per_q": 0.04257217049598694, "peak_gb": 55.702413824, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 16, "sec": 0.49613261222839355, "per_q": 0.031008288264274597, "peak_gb": 55.895827456, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 32, "sec": 0.8573522567749023, "per_q": 0.026792258024215698, "peak_gb": 56.285711872, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "shared", "N": 64, "sec": 1.6297781467437744, "per_q": 0.025465283542871475, "peak_gb": 57.063084544, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 1, "sec": 0.26268839836120605, "per_q": 0.26268839836120605, "peak_gb": 55.620479488, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 2, "sec": 0.5266473293304443, "per_q": 0.26332366466522217, "peak_gb": 55.620447744, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 4, "sec": 1.0488853454589844, "per_q": 0.2622213363647461, "peak_gb": 55.62044928, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 8, "sec": 2.110459089279175, "per_q": 0.26380738615989685, "peak_gb": 55.620452352, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 16, "sec": 4.124183893203735, "per_q": 0.25776149332523346, "peak_gb": 55.620458496, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 32, "sec": 8.242851257324219, "per_q": 0.25758910179138184, "peak_gb": 55.620470784, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-DJ-A1QH-01Z-00-DX1.20353932-D2BA-4A54-A1C1-834D0841606A", "mode": "noshare", "N": 64, "sec": 16.515501022338867, "per_q": 0.2580547034740448, "peak_gb": 55.62049536, "prefix_tokens": 434}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 1, "sec": 0.31017398834228516, "per_q": 0.31017398834228516, "peak_gb": 55.69474304, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 2, "sec": 0.3094511032104492, "per_q": 0.1547255516052246, "peak_gb": 55.694710784, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 4, "sec": 0.3207881450653076, "per_q": 0.0801970362663269, "peak_gb": 55.694711296, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 8, "sec": 0.39705491065979004, "per_q": 0.049631863832473755, "peak_gb": 55.734951936, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 16, "sec": 0.565528392791748, "per_q": 0.03534552454948425, "peak_gb": 55.935517184, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 32, "sec": 0.9525341987609863, "per_q": 0.029766693711280823, "peak_gb": 56.342647808, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "shared", "N": 64, "sec": 1.7875468730926514, "per_q": 0.027930419892072678, "peak_gb": 57.154238976, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 1, "sec": 0.30599069595336914, "per_q": 0.30599069595336914, "peak_gb": 55.69474304, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 2, "sec": 0.6143012046813965, "per_q": 0.30715060234069824, "peak_gb": 55.694711296, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 4, "sec": 1.2549564838409424, "per_q": 0.3137391209602356, "peak_gb": 55.694712832, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 8, "sec": 2.4825921058654785, "per_q": 0.3103240132331848, "peak_gb": 55.694715904, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 16, "sec": 4.955414295196533, "per_q": 0.3097133934497833, "peak_gb": 55.694722048, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 32, "sec": 9.929067850112915, "per_q": 0.3102833703160286, "peak_gb": 55.694734336, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-E8-A432-01Z-00-DX1.8EA5D532-A619-4E7B-9BD2-5415C05E8B73", "mode": "noshare", "N": 64, "sec": 19.750848531723022, "per_q": 0.3086070083081722, "peak_gb": 55.694758912, "prefix_tokens": 654}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 1, "sec": 0.3135490417480469, "per_q": 0.3135490417480469, "peak_gb": 55.717231104, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 2, "sec": 0.3159763813018799, "per_q": 0.15798819065093994, "peak_gb": 55.717198848, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 4, "sec": 0.3282017707824707, "per_q": 0.08205044269561768, "peak_gb": 55.71719936, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 8, "sec": 0.403764009475708, "per_q": 0.0504705011844635, "peak_gb": 55.738848768, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 16, "sec": 0.573383092880249, "per_q": 0.035836443305015564, "peak_gb": 55.942815744, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 32, "sec": 0.9605908393859863, "per_q": 0.030018463730812073, "peak_gb": 56.348457472, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "shared", "N": 64, "sec": 1.7966649532318115, "per_q": 0.028072889894247055, "peak_gb": 57.159003648, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 1, "sec": 0.3428220748901367, "per_q": 0.3428220748901367, "peak_gb": 55.717231104, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 2, "sec": 0.6385664939880371, "per_q": 0.31928324699401855, "peak_gb": 55.71719936, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 4, "sec": 1.2680366039276123, "per_q": 0.3170091509819031, "peak_gb": 55.717200896, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 8, "sec": 2.5179271697998047, "per_q": 0.3147408962249756, "peak_gb": 55.717203968, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 16, "sec": 5.025473117828369, "per_q": 0.31409206986427307, "peak_gb": 55.717210112, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 32, "sec": 10.267019510269165, "per_q": 0.3208443596959114, "peak_gb": 55.7172224, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EE-A20C-01Z-00-DX1.48BAD79E-DFC8-44A7-92F8-09C7C0545455", "mode": "noshare", "N": 64, "sec": 20.4140841960907, "per_q": 0.31897006556391716, "peak_gb": 55.717246976, "prefix_tokens": 725}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 1, "sec": 0.3130929470062256, "per_q": 0.3130929470062256, "peak_gb": 55.710872576, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 2, "sec": 0.32020020484924316, "per_q": 0.16010010242462158, "peak_gb": 55.71084032, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 4, "sec": 0.36330509185791016, "per_q": 0.09082627296447754, "peak_gb": 55.710840832, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 8, "sec": 0.49941515922546387, "per_q": 0.06242689490318298, "peak_gb": 55.822130176, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 16, "sec": 0.7690722942352295, "per_q": 0.04806701838970184, "peak_gb": 56.112444416, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 32, "sec": 1.3681740760803223, "per_q": 0.04275543987751007, "peak_gb": 56.694531584, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "shared", "N": 64, "sec": 2.640807628631592, "per_q": 0.04126261919736862, "peak_gb": 57.860078592, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 1, "sec": 0.3151063919067383, "per_q": 0.3151063919067383, "peak_gb": 55.710872576, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 2, "sec": 0.6262495517730713, "per_q": 0.31312477588653564, "peak_gb": 55.710840832, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 4, "sec": 1.2767550945281982, "per_q": 0.31918877363204956, "peak_gb": 55.710842368, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 8, "sec": 2.562865972518921, "per_q": 0.3203582465648651, "peak_gb": 55.71084544, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 16, "sec": 5.100551128387451, "per_q": 0.3187844455242157, "peak_gb": 55.710851584, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 32, "sec": 10.187995195388794, "per_q": 0.3183748498558998, "peak_gb": 55.710863872, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EI-6509-01Z-00-DX1.3676fab0-3e79-4b57-b592-c1af5aee40f6", "mode": "noshare", "N": 64, "sec": 20.44084858894348, "per_q": 0.3193882592022419, "peak_gb": 55.710888448, "prefix_tokens": 716}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 1, "sec": 0.3330109119415283, "per_q": 0.3330109119415283, "peak_gb": 55.728515072, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 2, "sec": 0.3339540958404541, "per_q": 0.16697704792022705, "peak_gb": 55.728482816, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 4, "sec": 0.34384679794311523, "per_q": 0.08596169948577881, "peak_gb": 55.728483328, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 8, "sec": 0.4233887195587158, "per_q": 0.05292358994483948, "peak_gb": 55.743975424, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 16, "sec": 0.6232550144195557, "per_q": 0.03895343840122223, "peak_gb": 55.952580096, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 32, "sec": 1.014064073562622, "per_q": 0.03168950229883194, "peak_gb": 56.370958848, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "shared", "N": 64, "sec": 1.8744471073150635, "per_q": 0.029288236051797867, "peak_gb": 57.208305664, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 1, "sec": 0.33708643913269043, "per_q": 0.33708643913269043, "peak_gb": 55.728515072, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 2, "sec": 0.6776382923126221, "per_q": 0.33881914615631104, "peak_gb": 55.728483328, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 4, "sec": 1.345628261566162, "per_q": 0.3364070653915405, "peak_gb": 55.728484864, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 8, "sec": 2.686929225921631, "per_q": 0.33586615324020386, "peak_gb": 55.728487936, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 16, "sec": 5.331683397293091, "per_q": 0.3332302123308182, "peak_gb": 55.72849408, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 32, "sec": 10.572503328323364, "per_q": 0.33039072901010513, "peak_gb": 55.728506368, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EL-A4K2-01Z-00-DX1.19EF765A-512F-4229-8702-AD56D1C48128", "mode": "noshare", "N": 64, "sec": 21.171595335006714, "per_q": 0.3308061771094799, "peak_gb": 55.728530944, "prefix_tokens": 763}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 1, "sec": 0.25916337966918945, "per_q": 0.25916337966918945, "peak_gb": 55.631898112, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 2, "sec": 0.26329636573791504, "per_q": 0.13164818286895752, "peak_gb": 55.631865856, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 4, "sec": 0.2783024311065674, "per_q": 0.06957560777664185, "peak_gb": 55.631866368, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 8, "sec": 0.32065796852111816, "per_q": 0.04008224606513977, "peak_gb": 55.700322304, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 16, "sec": 0.49069905281066895, "per_q": 0.03066869080066681, "peak_gb": 55.89158912, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 32, "sec": 0.8393981456756592, "per_q": 0.02623119205236435, "peak_gb": 56.274058752, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "shared", "N": 64, "sec": 1.6103382110595703, "per_q": 0.025161534547805786, "peak_gb": 57.040930816, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 1, "sec": 0.25988101959228516, "per_q": 0.25988101959228516, "peak_gb": 55.631898112, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 2, "sec": 0.5180740356445312, "per_q": 0.2590370178222656, "peak_gb": 55.631866368, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 4, "sec": 1.038909912109375, "per_q": 0.25972747802734375, "peak_gb": 55.631867904, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 8, "sec": 2.107013463973999, "per_q": 0.2633766829967499, "peak_gb": 55.631870976, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 16, "sec": 4.157846450805664, "per_q": 0.259865403175354, "peak_gb": 55.63187712, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 32, "sec": 8.317835330963135, "per_q": 0.25993235409259796, "peak_gb": 55.631889408, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EM-A3O7-01Z-00-DX1.D330057C-AC41-4701-88DC-6D5835B7F8EB", "mode": "noshare", "N": 64, "sec": 16.713030099868774, "per_q": 0.2611410953104496, "peak_gb": 55.631913984, "prefix_tokens": 477}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 1, "sec": 0.25199103355407715, "per_q": 0.25199103355407715, "peak_gb": 55.61602048, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 2, "sec": 0.2592759132385254, "per_q": 0.1296379566192627, "peak_gb": 55.615988224, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 4, "sec": 0.2821314334869385, "per_q": 0.07053285837173462, "peak_gb": 55.632323072, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 8, "sec": 0.3794534206390381, "per_q": 0.04743167757987976, "peak_gb": 55.751809024, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 16, "sec": 0.6247949600219727, "per_q": 0.03904968500137329, "peak_gb": 55.996433408, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 32, "sec": 1.1286969184875488, "per_q": 0.0352717787027359, "peak_gb": 56.485682176, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "shared", "N": 64, "sec": 2.2130038738250732, "per_q": 0.03457818552851677, "peak_gb": 57.464179712, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 1, "sec": 0.2562539577484131, "per_q": 0.2562539577484131, "peak_gb": 55.61602048, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 2, "sec": 0.5115976333618164, "per_q": 0.2557988166809082, "peak_gb": 55.615988736, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 4, "sec": 1.0104408264160156, "per_q": 0.2526102066040039, "peak_gb": 55.615990272, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 8, "sec": 2.0452880859375, "per_q": 0.2556610107421875, "peak_gb": 55.615993344, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 16, "sec": 4.060849189758301, "per_q": 0.2538030743598938, "peak_gb": 55.615999488, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 32, "sec": 8.264270544052124, "per_q": 0.2582584545016289, "peak_gb": 55.616011776, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-EY-A2ON-01Z-00-DX1.F1B8DF0C-35F8-4FB7-A53C-1FCDDC5CFF4F", "mode": "noshare", "N": 64, "sec": 16.55699348449707, "per_q": 0.2587030231952667, "peak_gb": 55.616036352, "prefix_tokens": 417}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 1, "sec": 0.28336119651794434, "per_q": 0.28336119651794434, "peak_gb": 55.653988352, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 2, "sec": 0.2848806381225586, "per_q": 0.1424403190612793, "peak_gb": 55.653956096, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 4, "sec": 0.3081674575805664, "per_q": 0.0770418643951416, "peak_gb": 55.653956608, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 8, "sec": 0.4055149555206299, "per_q": 0.050689369440078735, "peak_gb": 55.765072896, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 16, "sec": 0.6609699726104736, "per_q": 0.0413106232881546, "peak_gb": 56.014026752, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 32, "sec": 1.175525188446045, "per_q": 0.036735162138938904, "peak_gb": 56.511934976, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "shared", "N": 64, "sec": 2.2827212810516357, "per_q": 0.03566752001643181, "peak_gb": 57.507750912, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 1, "sec": 0.27941417694091797, "per_q": 0.27941417694091797, "peak_gb": 55.653988352, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 2, "sec": 0.5568149089813232, "per_q": 0.2784074544906616, "peak_gb": 55.653956608, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 4, "sec": 1.1099591255187988, "per_q": 0.2774897813796997, "peak_gb": 55.653958144, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 8, "sec": 2.2237465381622314, "per_q": 0.27796831727027893, "peak_gb": 55.653961216, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 16, "sec": 4.431537628173828, "per_q": 0.27697110176086426, "peak_gb": 55.65396736, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 32, "sec": 8.999699831008911, "per_q": 0.2812406197190285, "peak_gb": 55.653979648, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FJ-A3Z7-01Z-00-DX6.28B723F7-1035-4DC2-8DB1-87F08166A9FA", "mode": "noshare", "N": 64, "sec": 17.982146978378296, "per_q": 0.2809710465371609, "peak_gb": 55.654004224, "prefix_tokens": 536}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 1, "sec": 0.24636507034301758, "per_q": 0.24636507034301758, "peak_gb": 55.536528384, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 2, "sec": 0.24883770942687988, "per_q": 0.12441885471343994, "peak_gb": 55.553470464, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 4, "sec": 0.2709386348724365, "per_q": 0.06773465871810913, "peak_gb": 55.613032448, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 8, "sec": 0.3580019474029541, "per_q": 0.04475024342536926, "peak_gb": 55.733344768, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 16, "sec": 0.5830137729644775, "per_q": 0.036438360810279846, "peak_gb": 55.975804416, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 32, "sec": 1.063584327697754, "per_q": 0.03323701024055481, "peak_gb": 56.460723712, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "shared", "N": 64, "sec": 2.1199398040771484, "per_q": 0.033124059438705444, "peak_gb": 57.430562304, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 1, "sec": 0.2469477653503418, "per_q": 0.2469477653503418, "peak_gb": 55.536528384, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 2, "sec": 0.49713969230651855, "per_q": 0.24856984615325928, "peak_gb": 55.53649664, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 4, "sec": 0.9884998798370361, "per_q": 0.24712496995925903, "peak_gb": 55.536498176, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 8, "sec": 1.966162919998169, "per_q": 0.24577036499977112, "peak_gb": 55.536501248, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 16, "sec": 3.9774692058563232, "per_q": 0.2485918253660202, "peak_gb": 55.536507392, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 32, "sec": 7.868721008300781, "per_q": 0.24589753150939941, "peak_gb": 55.53651968, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-FY-A3RA-01Z-00-DX1.E57FFC9F-1F66-4AA2-A2A9-2D2CD160B2E5", "mode": "noshare", "N": 64, "sec": 15.237387657165527, "per_q": 0.23808418214321136, "peak_gb": 55.536544256, "prefix_tokens": 169}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 1, "sec": 0.24459266662597656, "per_q": 0.24459266662597656, "peak_gb": 55.564110848, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 2, "sec": 0.24001336097717285, "per_q": 0.12000668048858643, "peak_gb": 55.564078592, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 4, "sec": 0.2731444835662842, "per_q": 0.06828612089157104, "peak_gb": 55.590493184, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 8, "sec": 0.30483245849609375, "per_q": 0.03810405731201172, "peak_gb": 55.687524864, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 16, "sec": 0.4661903381347656, "per_q": 0.02913689613342285, "peak_gb": 55.879351808, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 32, "sec": 0.8145160675048828, "per_q": 0.025453627109527588, "peak_gb": 56.266393088, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "shared", "N": 64, "sec": 1.5849435329437256, "per_q": 0.024764742702245712, "peak_gb": 57.037338112, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 1, "sec": 0.23755764961242676, "per_q": 0.23755764961242676, "peak_gb": 55.564110848, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 2, "sec": 0.47133898735046387, "per_q": 0.23566949367523193, "peak_gb": 55.564079104, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 4, "sec": 0.9580352306365967, "per_q": 0.23950880765914917, "peak_gb": 55.56408064, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 8, "sec": 1.9028027057647705, "per_q": 0.2378503382205963, "peak_gb": 55.564083712, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 16, "sec": 3.926417589187622, "per_q": 0.24540109932422638, "peak_gb": 55.564089856, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 32, "sec": 7.716232538223267, "per_q": 0.24113226681947708, "peak_gb": 55.564102144, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-GN-A4U3-06Z-00-DX1.5D929F92-4E32-4AE7-9CDA-16E9C63ED751", "mode": "noshare", "N": 64, "sec": 15.177571535110474, "per_q": 0.23714955523610115, "peak_gb": 55.56412672, "prefix_tokens": 266}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 1, "sec": 0.2328813076019287, "per_q": 0.2328813076019287, "peak_gb": 55.505600512, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 2, "sec": 0.23416471481323242, "per_q": 0.11708235740661621, "peak_gb": 55.53095424, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 4, "sec": 0.25765037536621094, "per_q": 0.06441259384155273, "peak_gb": 55.583823872, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 8, "sec": 0.3430824279785156, "per_q": 0.04288530349731445, "peak_gb": 55.693586432, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 16, "sec": 0.5376393795013428, "per_q": 0.03360246121883392, "peak_gb": 55.913998336, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 32, "sec": 0.971459150314331, "per_q": 0.030358098447322845, "peak_gb": 56.355012608, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "shared", "N": 64, "sec": 1.9192683696746826, "per_q": 0.029988568276166916, "peak_gb": 57.239834112, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 1, "sec": 0.2355496883392334, "per_q": 0.2355496883392334, "peak_gb": 55.505600512, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 2, "sec": 0.4703795909881592, "per_q": 0.2351897954940796, "peak_gb": 55.505568768, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 4, "sec": 0.9346194267272949, "per_q": 0.23365485668182373, "peak_gb": 55.505570304, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 8, "sec": 1.8682217597961426, "per_q": 0.23352771997451782, "peak_gb": 55.505573376, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 16, "sec": 3.7651562690734863, "per_q": 0.2353222668170929, "peak_gb": 55.50557952, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 32, "sec": 7.507645130157471, "per_q": 0.23461391031742096, "peak_gb": 55.505591808, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-H2-A421-01Z-00-DX1.1D6462C1-2B95-4BC4-A563-45CFE5C0C17E", "mode": "noshare", "N": 64, "sec": 14.917632818222046, "per_q": 0.23308801278471947, "peak_gb": 55.505616384, "prefix_tokens": 115}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 1, "sec": 0.30438971519470215, "per_q": 0.30438971519470215, "peak_gb": 55.69173248, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 2, "sec": 0.3053750991821289, "per_q": 0.15268754959106445, "peak_gb": 55.691700224, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 4, "sec": 0.3157525062561035, "per_q": 0.07893812656402588, "peak_gb": 55.691700736, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 8, "sec": 0.3889577388763428, "per_q": 0.04861971735954285, "peak_gb": 55.726262784, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 16, "sec": 0.5452466011047363, "per_q": 0.03407791256904602, "peak_gb": 55.920487424, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 32, "sec": 0.907966136932373, "per_q": 0.028373941779136658, "peak_gb": 56.310498816, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "shared", "N": 64, "sec": 1.682499885559082, "per_q": 0.026289060711860657, "peak_gb": 57.087646208, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 1, "sec": 0.3046383857727051, "per_q": 0.3046383857727051, "peak_gb": 55.69173248, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 2, "sec": 0.6111690998077393, "per_q": 0.30558454990386963, "peak_gb": 55.691700736, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 4, "sec": 1.220952033996582, "per_q": 0.3052380084991455, "peak_gb": 55.691702272, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 8, "sec": 2.4331002235412598, "per_q": 0.30413752794265747, "peak_gb": 55.691705344, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 16, "sec": 4.872973203659058, "per_q": 0.3045608252286911, "peak_gb": 55.691711488, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 32, "sec": 9.836798191070557, "per_q": 0.3073999434709549, "peak_gb": 55.691723776, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-IM-A41Z-01Z-00-DX1.BEB9E1F0-75E7-418D-921A-0B28268F52FE", "mode": "noshare", "N": 64, "sec": 19.780051231384277, "per_q": 0.30906330049037933, "peak_gb": 55.691748352, "prefix_tokens": 631}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 1, "sec": 0.3175342082977295, "per_q": 0.3175342082977295, "peak_gb": 55.725165056, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 2, "sec": 0.33680033683776855, "per_q": 0.16840016841888428, "peak_gb": 55.7251328, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 4, "sec": 0.35132765769958496, "per_q": 0.08783191442489624, "peak_gb": 55.725133312, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 8, "sec": 0.4567852020263672, "per_q": 0.0570981502532959, "peak_gb": 55.822042112, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 16, "sec": 0.7361702919006348, "per_q": 0.04601064324378967, "peak_gb": 56.108385792, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 32, "sec": 1.3223748207092285, "per_q": 0.04132421314716339, "peak_gb": 56.67999744, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "shared", "N": 64, "sec": 2.503727674484253, "per_q": 0.03912074491381645, "peak_gb": 57.820110336, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 1, "sec": 0.31728649139404297, "per_q": 0.31728649139404297, "peak_gb": 55.725165056, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 2, "sec": 0.6423442363739014, "per_q": 0.3211721181869507, "peak_gb": 55.725133312, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 4, "sec": 1.28377366065979, "per_q": 0.3209434151649475, "peak_gb": 55.725134848, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 8, "sec": 2.570605516433716, "per_q": 0.3213256895542145, "peak_gb": 55.72513792, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 16, "sec": 5.1049206256866455, "per_q": 0.31905753910541534, "peak_gb": 55.725144064, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 32, "sec": 10.160207509994507, "per_q": 0.31750648468732834, "peak_gb": 55.725156352, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-K4-A3WU-01Z-00-DX1.DD4CA7B4-7950-4B7A-820A-74C763AFAE65", "mode": "noshare", "N": 64, "sec": 20.456669569015503, "per_q": 0.31963546201586723, "peak_gb": 55.725180928, "prefix_tokens": 743}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 1, "sec": 0.29735898971557617, "per_q": 0.29735898971557617, "peak_gb": 55.670403072, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 2, "sec": 0.28772878646850586, "per_q": 0.14386439323425293, "peak_gb": 55.670370816, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 4, "sec": 0.30347514152526855, "per_q": 0.07586878538131714, "peak_gb": 55.670371328, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 8, "sec": 0.388441801071167, "per_q": 0.048555225133895874, "peak_gb": 55.743396864, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 16, "sec": 0.5848615169525146, "per_q": 0.036553844809532166, "peak_gb": 55.962566144, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 32, "sec": 1.025984525680542, "per_q": 0.03206201642751694, "peak_gb": 56.400400896, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "shared", "N": 64, "sec": 1.9630560874938965, "per_q": 0.030672751367092133, "peak_gb": 57.27804928, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 1, "sec": 0.27808523178100586, "per_q": 0.27808523178100586, "peak_gb": 55.670403072, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 2, "sec": 0.5557427406311035, "per_q": 0.27787137031555176, "peak_gb": 55.670371328, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 4, "sec": 1.114941120147705, "per_q": 0.27873528003692627, "peak_gb": 55.670372864, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 8, "sec": 2.232571840286255, "per_q": 0.27907148003578186, "peak_gb": 55.670375936, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 16, "sec": 4.533971071243286, "per_q": 0.2833731919527054, "peak_gb": 55.67038208, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 32, "sec": 9.036941051483154, "per_q": 0.28240440785884857, "peak_gb": 55.670394368, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-L5-A4OF-01Z-00-DX1.3907EC8B-C346-4D83-85D3-D49ACBAB4966", "mode": "noshare", "N": 64, "sec": 18.13245940208435, "per_q": 0.283319678157568, "peak_gb": 55.670418944, "prefix_tokens": 571}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 1, "sec": 0.3084871768951416, "per_q": 0.3084871768951416, "peak_gb": 55.714228224, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 2, "sec": 0.3098595142364502, "per_q": 0.1549297571182251, "peak_gb": 55.714195968, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 4, "sec": 0.3202025890350342, "per_q": 0.08005064725875854, "peak_gb": 55.71419648, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 8, "sec": 0.3938908576965332, "per_q": 0.04923635721206665, "peak_gb": 55.739498496, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 16, "sec": 0.5521588325500488, "per_q": 0.03450992703437805, "peak_gb": 55.9331456, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 32, "sec": 0.9189474582672119, "per_q": 0.028717108070850372, "peak_gb": 56.32083456, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "shared", "N": 64, "sec": 1.6997134685516357, "per_q": 0.02655802294611931, "peak_gb": 57.097981952, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 1, "sec": 0.31664228439331055, "per_q": 0.31664228439331055, "peak_gb": 55.714228224, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 2, "sec": 0.6305029392242432, "per_q": 0.3152514696121216, "peak_gb": 55.71419648, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 4, "sec": 1.2623250484466553, "per_q": 0.3155812621116638, "peak_gb": 55.714198016, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 8, "sec": 2.526012659072876, "per_q": 0.3157515823841095, "peak_gb": 55.714201088, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 16, "sec": 5.040209770202637, "per_q": 0.3150131106376648, "peak_gb": 55.714207232, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 32, "sec": 10.057517766952515, "per_q": 0.3142974302172661, "peak_gb": 55.71421952, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-LN-A4A6-01Z-00-DX1.643DDC8E-17D7-4939-ACE7-438CC2A1BD22", "mode": "noshare", "N": 64, "sec": 19.93097186088562, "per_q": 0.3114214353263378, "peak_gb": 55.714244096, "prefix_tokens": 677}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 1, "sec": 0.3158574104309082, "per_q": 0.3158574104309082, "peak_gb": 55.724944896, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 2, "sec": 0.3305327892303467, "per_q": 0.16526639461517334, "peak_gb": 55.72491264, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 4, "sec": 0.3432643413543701, "per_q": 0.08581608533859253, "peak_gb": 55.724913152, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 8, "sec": 0.43366146087646484, "per_q": 0.054207682609558105, "peak_gb": 55.776416768, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 16, "sec": 0.6634447574615479, "per_q": 0.04146529734134674, "peak_gb": 56.014862848, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 32, "sec": 1.123426914215088, "per_q": 0.0351070910692215, "peak_gb": 56.487581696, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "shared", "N": 64, "sec": 2.1594367027282715, "per_q": 0.03374119848012924, "peak_gb": 57.435733504, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 1, "sec": 0.32204461097717285, "per_q": 0.32204461097717285, "peak_gb": 55.724944896, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 2, "sec": 0.6351742744445801, "per_q": 0.31758713722229004, "peak_gb": 55.724913152, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 4, "sec": 1.273728370666504, "per_q": 0.318432092666626, "peak_gb": 55.724914688, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 8, "sec": 2.579345464706421, "per_q": 0.3224181830883026, "peak_gb": 55.72491776, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 16, "sec": 5.114958047866821, "per_q": 0.31968487799167633, "peak_gb": 55.724923904, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 32, "sec": 10.247470140457153, "per_q": 0.32023344188928604, "peak_gb": 55.724936192, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-NH-A8F8-01Z-00-DX1.0C13D583-0BCE-44F7-A4E6-5994FE97B99C", "mode": "noshare", "N": 64, "sec": 20.371429204940796, "per_q": 0.31830358132719994, "peak_gb": 55.724960768, "prefix_tokens": 737}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 1, "sec": 0.2924613952636719, "per_q": 0.2924613952636719, "peak_gb": 55.675521024, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 2, "sec": 0.2867300510406494, "per_q": 0.1433650255203247, "peak_gb": 55.675488768, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 4, "sec": 0.31122922897338867, "per_q": 0.07780730724334717, "peak_gb": 55.67548928, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 8, "sec": 0.4080631732940674, "per_q": 0.05100789666175842, "peak_gb": 55.766539776, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 16, "sec": 0.6589653491973877, "per_q": 0.04118533432483673, "peak_gb": 56.01116416, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 32, "sec": 1.1665000915527344, "per_q": 0.03645312786102295, "peak_gb": 56.500412928, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "shared", "N": 64, "sec": 2.2592427730560303, "per_q": 0.03530066832900047, "peak_gb": 57.478910464, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 1, "sec": 0.2824976444244385, "per_q": 0.2824976444244385, "peak_gb": 55.675521024, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 2, "sec": 0.5638670921325684, "per_q": 0.2819335460662842, "peak_gb": 55.67548928, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 4, "sec": 1.1896908283233643, "per_q": 0.29742270708084106, "peak_gb": 55.675490816, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 8, "sec": 2.292720317840576, "per_q": 0.286590039730072, "peak_gb": 55.675493888, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 16, "sec": 4.582310199737549, "per_q": 0.2863943874835968, "peak_gb": 55.675500032, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 32, "sec": 9.105183124542236, "per_q": 0.2845369726419449, "peak_gb": 55.67551232, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-P3-A5QF-01Z-00-DX1.EC33D817-A9FF-4406-9FE4-12D0F37AA189", "mode": "noshare", "N": 64, "sec": 18.116382598876953, "per_q": 0.2830684781074524, "peak_gb": 55.675536896, "prefix_tokens": 603}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 1, "sec": 0.2399301528930664, "per_q": 0.2399301528930664, "peak_gb": 55.596784128, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 2, "sec": 0.24122309684753418, "per_q": 0.12061154842376709, "peak_gb": 55.596751872, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 4, "sec": 0.26917243003845215, "per_q": 0.06729310750961304, "peak_gb": 55.637064192, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 8, "sec": 0.3655893802642822, "per_q": 0.04569867253303528, "peak_gb": 55.761349632, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 16, "sec": 0.6378843784332275, "per_q": 0.03986777365207672, "peak_gb": 56.012468224, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 32, "sec": 1.1446666717529297, "per_q": 0.03577083349227905, "peak_gb": 56.51470592, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "shared", "N": 64, "sec": 2.221972703933716, "per_q": 0.03471832349896431, "peak_gb": 57.519181312, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 1, "sec": 0.24251198768615723, "per_q": 0.24251198768615723, "peak_gb": 55.596784128, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 2, "sec": 0.5027294158935547, "per_q": 0.25136470794677734, "peak_gb": 55.596752384, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 4, "sec": 0.9641752243041992, "per_q": 0.2410438060760498, "peak_gb": 55.59675392, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 8, "sec": 1.947683334350586, "per_q": 0.24346041679382324, "peak_gb": 55.596756992, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 16, "sec": 3.8730127811431885, "per_q": 0.24206329882144928, "peak_gb": 55.596763136, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 32, "sec": 7.743992805480957, "per_q": 0.2419997751712799, "peak_gb": 55.596775424, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-QT-A5XL-01Z-00-DX1.C71F48E0-7C1C-4CB2-A089-28777280697E", "mode": "noshare", "N": 64, "sec": 15.602307558059692, "per_q": 0.2437860555946827, "peak_gb": 55.5968, "prefix_tokens": 326}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 1, "sec": 0.2544071674346924, "per_q": 0.2544071674346924, "peak_gb": 55.606516224, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 2, "sec": 0.25492119789123535, "per_q": 0.12746059894561768, "peak_gb": 55.606483968, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 4, "sec": 0.2822568416595459, "per_q": 0.07056421041488647, "peak_gb": 55.623859712, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 8, "sec": 0.374835729598999, "per_q": 0.04685446619987488, "peak_gb": 55.742058496, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 16, "sec": 0.6049556732177734, "per_q": 0.03780972957611084, "peak_gb": 55.984518144, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 32, "sec": 1.0946295261383057, "per_q": 0.03420717269182205, "peak_gb": 56.46943744, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "shared", "N": 64, "sec": 2.155005693435669, "per_q": 0.03367196395993233, "peak_gb": 57.439276032, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 1, "sec": 0.2553257942199707, "per_q": 0.2553257942199707, "peak_gb": 55.606516224, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 2, "sec": 0.5111713409423828, "per_q": 0.2555856704711914, "peak_gb": 55.60648448, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 4, "sec": 1.0180189609527588, "per_q": 0.2545047402381897, "peak_gb": 55.606486016, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 8, "sec": 2.0624570846557617, "per_q": 0.2578071355819702, "peak_gb": 55.606489088, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 16, "sec": 4.162351846694946, "per_q": 0.26014699041843414, "peak_gb": 55.606495232, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 32, "sec": 8.219460725784302, "per_q": 0.25685814768075943, "peak_gb": 55.60650752, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-RS-A6TO-01Z-00-DX1.394CBA89-802C-4B88-98ED-7E173BCB39EA", "mode": "noshare", "N": 64, "sec": 16.75156855583191, "per_q": 0.2617432586848736, "peak_gb": 55.606532096, "prefix_tokens": 408}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 1, "sec": 0.26457786560058594, "per_q": 0.26457786560058594, "peak_gb": 55.627034112, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 2, "sec": 0.26485753059387207, "per_q": 0.13242876529693604, "peak_gb": 55.627001856, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 4, "sec": 0.28441786766052246, "per_q": 0.07110446691513062, "peak_gb": 55.627002368, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 8, "sec": 0.3719782829284668, "per_q": 0.04649728536605835, "peak_gb": 55.732453888, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 16, "sec": 0.573836088180542, "per_q": 0.035864755511283875, "peak_gb": 55.95762688, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 32, "sec": 1.0291399955749512, "per_q": 0.032160624861717224, "peak_gb": 56.410956288, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "shared", "N": 64, "sec": 2.016167163848877, "per_q": 0.0315026119351387, "peak_gb": 57.318921216, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 1, "sec": 0.2586078643798828, "per_q": 0.2586078643798828, "peak_gb": 55.627034112, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 2, "sec": 0.5185954570770264, "per_q": 0.2592977285385132, "peak_gb": 55.627002368, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 4, "sec": 1.038055658340454, "per_q": 0.2595139145851135, "peak_gb": 55.627003904, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 8, "sec": 2.0834202766418457, "per_q": 0.2604275345802307, "peak_gb": 55.627006976, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 16, "sec": 4.280991792678833, "per_q": 0.26756198704242706, "peak_gb": 55.62701312, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 32, "sec": 8.569249868392944, "per_q": 0.2677890583872795, "peak_gb": 55.627025408, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-V1-A8WS-01Z-00-DX1.78D6CA57-E1DB-4583-8A71-676FE5819C73", "mode": "noshare", "N": 64, "sec": 17.154574394226074, "per_q": 0.2680402249097824, "peak_gb": 55.627049984, "prefix_tokens": 471}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 1, "sec": 0.28864502906799316, "per_q": 0.28864502906799316, "peak_gb": 55.676539392, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 2, "sec": 0.28835201263427734, "per_q": 0.14417600631713867, "peak_gb": 55.676507136, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 4, "sec": 0.29955601692199707, "per_q": 0.07488900423049927, "peak_gb": 55.676507648, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 8, "sec": 0.3772737979888916, "per_q": 0.04715922474861145, "peak_gb": 55.748418048, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 16, "sec": 0.5835232734680176, "per_q": 0.0364702045917511, "peak_gb": 55.962812928, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 32, "sec": 1.0012662410736084, "per_q": 0.03128957003355026, "peak_gb": 56.39412992, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "shared", "N": 64, "sec": 1.946401834487915, "per_q": 0.030412528663873672, "peak_gb": 57.261306368, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 1, "sec": 0.2969636917114258, "per_q": 0.2969636917114258, "peak_gb": 55.676539392, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 2, "sec": 0.5794417858123779, "per_q": 0.28972089290618896, "peak_gb": 55.676507648, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 4, "sec": 1.158078908920288, "per_q": 0.289519727230072, "peak_gb": 55.676509184, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 8, "sec": 2.345973253250122, "per_q": 0.29324665665626526, "peak_gb": 55.676512256, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 16, "sec": 4.552623748779297, "per_q": 0.28453898429870605, "peak_gb": 55.6765184, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 32, "sec": 9.026710033416748, "per_q": 0.2820846885442734, "peak_gb": 55.676530688, "prefix_tokens": 578}
{"bench": "wsibench", "slide_id": "TCGA-XE-AAOD-01Z-00-DX1.F78C46BD-FD97-4B34-8100-0D143B9E4CB9", "mode": "noshare", "N": 64, "sec": 17.895789861679077, "per_q": 0.2796217165887356, "peak_gb": 55.676555264, "prefix_tokens": 578}


==> analysis_data/efficiency_27b/layer_cost_pathjev.jsonl <==
{"system": "pathjev", "L_s": 256, "prefix_tokens": 267, "prefill_sec": 0.12101197242736816, "prefill_peak_gb": 55.736663552, "n_lo": 1, "n_hi": 16, "rows_sec": {"1": 0.1144874095916748, "16": 0.23047471046447754}, "rows_peak_gb": {"1": 55.504234496, "16": 55.768781824}, "marginal_sec_per_q": 0.007732486724853516, "marginal_gb_per_q": 0.01763648853333327, "rows_layer_sec_by_type": {"linear_attention": 0.17421183967590334, "full_attention": 0.05544528031349182}, "n_layers_by_type": {"linear_attention": 48, "full_attention": 16}}
{"system": "pathjev", "L_s": 1024, "prefix_tokens": 1035, "prefill_sec": 0.2749922275543213, "prefill_peak_gb": 56.063919616, "n_lo": 1, "n_hi": 16, "rows_sec": {"1": 0.11397290229797363, "16": 0.23582887649536133}, "rows_peak_gb": {"1": 55.584480768, "16": 55.84612864}, "marginal_sec_per_q": 0.00812373161315918, "marginal_gb_per_q": 0.017443191466666973, "rows_layer_sec_by_type": {"linear_attention": 0.17390054416656492, "full_attention": 0.06132672023773193}, "n_layers_by_type": {"linear_attention": 48, "full_attention": 16}}
{"system": "pathjev", "L_s": 4096, "prefix_tokens": 4107, "prefill_sec": 1.041072130203247, "prefill_peak_gb": 57.321872896, "n_lo": 1, "n_hi": 16, "rows_sec": {"1": 0.11957526206970215, "16": 0.2748119831085205}, "rows_peak_gb": {"1": 55.87182592, "16": 56.708959232}, "marginal_sec_per_q": 0.010349114735921225, "marginal_gb_per_q": 0.05580888746666659, "rows_layer_sec_by_type": {"linear_attention": 0.17394953560829163, "full_attention": 0.09998505592346191}, "n_layers_by_type": {"linear_attention": 48, "full_attention": 16}}


==> analysis_data/efficiency_summary.csv <==
benchmark,scale,mode,questions,slides,median_sec,ci95_low_sec,ci95_high_sec
WSI-Bench,9B,gen_cache,1,40,0.1575617790222168,0.15591120719909668,0.1589144468307495
WSI-Bench,9B,gen_cache,2,40,0.2565971612930298,0.25418078899383545,0.25736939907073975
WSI-Bench,9B,gen_cache,4,40,0.4521641731262207,0.45045602321624756,0.45292603969573975
WSI-Bench,9B,gen_cache,8,40,0.8431984186172485,0.8407852649688721,0.8472915887832642
WSI-Bench,9B,gen_cache,16,40,1.6263885498046875,1.623168706893921,1.630971908569336
WSI-Bench,9B,gen_cache,32,40,3.199215054512024,3.19106125831604,3.206259846687317
WSI-Bench,9B,gen_cache,64,40,6.338512539863586,6.326560139656067,6.344461798667908
WSI-Bench,9B,noshare,1,40,0.11954677104949951,0.11569952964782715,0.12040507793426514
WSI-Bench,9B,noshare,2,40,0.23816287517547607,0.2312108278274536,0.24145305156707764
WSI-Bench,9B,noshare,4,40,0.4782087802886963,0.461134672164917,0.48154449462890625
WSI-Bench,9B,noshare,8,40,0.954857587814331,0.9218510389328003,0.9640846252441406
WSI-Bench,9B,noshare,16,40,1.9045815467834473,1.8370764255523682,1.9268416166305542
WSI-Bench,9B,noshare,32,40,3.803038239479065,3.6757701635360718,3.8426496982574463
WSI-Bench,9B,noshare,64,40,7.629330635070801,7.346918702125549,7.7176936864852905
WSI-Bench,9B,shared,1,40,0.11970162391662598,0.11560654640197754,0.12064933776855469
WSI-Bench,9B,shared,2,40,0.12043166160583496,0.11567521095275879,0.12161028385162354
WSI-Bench,9B,shared,4,40,0.12084901332855225,0.11662101745605469,0.12171769142150879
WSI-Bench,9B,shared,8,40,0.13846158981323242,0.13610243797302246,0.14420005083084103
WSI-Bench,9B,shared,16,40,0.20586144924163818,0.19784069061279297,0.21003925800323486
WSI-Bench,9B,shared,32,40,0.35164642333984375,0.3226357698440552,0.3679898977279663
WSI-Bench,9B,shared,64,40,0.6797082424163818,0.6071720123291016,0.7121555805206299
WSI-Bench,9B,slidechat,1,40,0.6789965629577637,0.6781072616577148,0.716935396194458
WSI-Bench,9B,slidechat,2,40,0.8187906742095947,0.7426520586013794,1.004765272140503
WSI-Bench,9B,slidechat,4,40,1.0448344945907593,1.0150498151779175,1.329708456993103
WSI-Bench,9B,slidechat,8,40,1.4732784032821655,1.3685333728790283,2.1537880897521973
WSI-Bench,9B,slidechat,16,40,2.5380964279174805,2.275768518447876,3.7339634895324707
WSI-Bench,9B,slidechat,32,40,4.705108165740967,3.981717586517334,7.0000879764556885
WSI-Bench,9B,slidechat,64,40,8.929064631462097,7.474308490753174,13.39782726764679
WSI-Bench,9B,wsillava,1,40,0.07178151607513428,0.07172822952270508,0.07187390327453613
WSI-Bench,9B,wsillava,2,40,0.10548853874206543,0.10530626773834229,0.10558450222015381
WSI-Bench,9B,wsillava,4,40,0.1726454496383667,0.17244625091552734,0.1728283166885376
WSI-Bench,9B,wsillava,8,40,0.3068772554397583,0.3061002492904663,0.30769169330596924
WSI-Bench,9B,wsillava,16,40,0.5747020244598389,0.5729899406433105,0.5764992237091064
WSI-Bench,9B,wsillava,32,40,1.112371563911438,1.109927773475647,1.1162465810775757
WSI-Bench,9B,wsillava,64,40,2.1827869415283203,2.176087260246277,2.1899951696395874
WSI-Bench,27B,noshare,1,40,0.2790231704711914,0.26058220863342285,0.2923380136489868
WSI-Bench,27B,noshare,2,40,0.5562788248062134,0.5185881853103638,0.576877236366272
WSI-Bench,27B,noshare,4,40,1.1169081926345825,1.0384827852249146,1.160754919052124
WSI-Bench,27B,noshare,8,40,2.2309134006500244,2.097614288330078,2.312018394470215
WSI-Bench,27B,noshare,16,40,4.476377248764038,4.160099148750305,4.579257011413574
WSI-Bench,27B,noshare,32,40,8.967963576316833,8.289424538612366,9.174322962760925
WSI-Bench,27B,noshare,64,40,17.85893428325653,16.663506865501404,18.31132173538208
WSI-Bench,27B,shared,1,40,0.2805887460708618,0.25998032093048096,0.2905532121658325
WSI-Bench,27B,shared,2,40,0.28233373165130615,0.2630523443222046,0.28900468349456787
WSI-Bench,27B,shared,4,40,0.29673004150390625,0.2821941375732422,0.31155967712402344
WSI-Bench,27B,shared,8,40,0.3791695833206177,0.36557439863681795,0.3955804109573364
WSI-Bench,27B,shared,16,40,0.5880370140075684,0.5663022994995117,0.6240249872207642
WSI-Bench,27B,shared,32,40,1.0283719301223755,0.9751375913619995,1.0977973937988281
WSI-Bench,27B,shared,64,40,2.0064072608947754,1.8832396268844604,2.1402758359909058
SlideBench-TCGA,9B,gen_cache,1,40,0.15739095211029053,0.15478873252868652,0.15833210945129395
SlideBench-TCGA,9B,gen_cache,2,40,0.2551807165145874,0.2528648376464844,0.25660157203674316
SlideBench-TCGA,9B,gen_cache,4,40,0.4514411687850952,0.44921088218688965,0.4523850679397583
SlideBench-TCGA,9B,gen_cache,8,40,0.8431587219238281,0.8406440019607544,0.8466291427612305
SlideBench-TCGA,9B,gen_cache,16,40,1.6270418167114258,1.622081995010376,1.6322486400604248
SlideBench-TCGA,9B,gen_cache,32,40,3.1939390897750854,3.1880756616592407,3.204270601272583
SlideBench-TCGA,9B,gen_cache,64,40,6.3228877782821655,6.314907073974609,6.338653802871704
SlideBench-TCGA,9B,noshare,1,40,0.11771237850189209,0.11509883403778076,0.12022626399993896
SlideBench-TCGA,9B,noshare,2,40,0.2345879077911377,0.22947072982788086,0.24019277095794678
SlideBench-TCGA,9B,noshare,4,40,0.46984708309173584,0.45928943157196045,0.4806210994720459
SlideBench-TCGA,9B,noshare,8,40,0.9369736909866333,0.9227004051208496,0.9571100473403931
SlideBench-TCGA,9B,noshare,16,40,1.8599810600280762,1.8349547386169434,1.9106723070144653
SlideBench-TCGA,9B,noshare,32,40,3.7127559185028076,3.679853081703186,3.828398108482361
SlideBench-TCGA,9B,noshare,64,40,7.389746904373169,7.346095323562622,7.661715030670166
SlideBench-TCGA,9B,shared,1,40,0.11722493171691895,0.11498556733131408,0.12018775939941406
SlideBench-TCGA,9B,shared,2,40,0.11835873126983643,0.11626625061035156,0.12054383754730225
SlideBench-TCGA,9B,shared,4,40,0.11777615547180176,0.1159278154373169,0.12089240550994873
SlideBench-TCGA,9B,shared,8,40,0.12930285930633545,0.12562096118927002,0.1321554183959961
SlideBench-TCGA,9B,shared,16,40,0.16825425624847412,0.16381430625915527,0.17945623397827148
SlideBench-TCGA,9B,shared,32,40,0.2801952362060547,0.2687673568725586,0.2921954393386841
SlideBench-TCGA,9B,shared,64,40,0.5224889516830444,0.5017217397689819,0.5531167984008789
SlideBench-TCGA,9B,slidechat,1,40,0.7659211158752441,0.7169760465621948,0.8136425018310547
SlideBench-TCGA,9B,slidechat,2,40,0.9642595052719116,0.895683765411377,1.002840518951416
SlideBench-TCGA,9B,slidechat,4,40,1.3300222158432007,1.18730628490448,1.3901803493499756
SlideBench-TCGA,9B,slidechat,8,40,2.048972725868225,1.8646258115768433,2.157655358314514
SlideBench-TCGA,9B,slidechat,16,40,3.492560625076294,3.1313060522079468,3.791493535041809
SlideBench-TCGA,9B,slidechat,32,40,6.347819209098816,5.725001573562622,6.966997504234314
SlideBench-TCGA,9B,slidechat,64,40,12.119578957557678,10.86293351650238,13.316213011741638

